Large-Scale Sequential Learning for Recommender and Engineering Systems

In this thesis, we focus on the design of an automatic algorithms that provide personalized ranking by adapting to the current conditions. To demonstrate the empirical efficiency of the proposed approaches we investigate their applications for decision making in recommender systems and energy systems domains. For the former, we propose novel algorithm called SAROS that take into account both kinds of feedback for learning over the sequence of interactions. The proposed approach consists in minimizing pairwise ranking loss over blocks constituted by a sequence of non-clicked items followed by the clicked one for each user. We also explore the influence of long memory on the accurateness of predictions. SAROS shows highly competitive and promising results based on quality metrics and also it turn out faster in terms of loss convergence than stochastic gradient descent and batch classical approaches. Regarding power systems, we propose an algorithm for faulted lines detection based on focusing of misclassifications in lines close to the true event location. The proposed idea of taking into account the neighbour lines shows statistically significant results in comparison with the initial approach based on convolutional neural networks for faults detection in power grid.

==> chapter2-kassandr_batch.txt <==
0.0 0.76006854
0.058398457368214925 0.76006854
0.3066145380338033 0.7598684
0.5609187046686809 0.75967425
0.7982891837755839 0.75948066
1.0376107215881347 0.7592854
1.2721672932306924 0.7590909
1.5245935837427775 0.7588965
1.7548309604326884 0.75870657
2.0033277670542398 0.75851643
2.24605708916982 0.7583313
2.4921610792477926 0.7581493
2.7227108597755434 0.75797105
2.9553271532058716 0.75778675
3.193826746940613 0.7576013
3.4304879268010455 0.757418
3.674964956442515 0.75724286
3.9127950151761373 0.7570633
4.12559902270635 0.75688887
4.369633948802948 0.7567128
4.6151322722435 0.7565391
4.856449131170908 0.7563681
5.089972341060639 0.75619346
5.355305608113607 0.75602186
5.589400815963745 0.7558519
5.8430101076761884 0.75568694
6.096841808160146 0.755514
6.347019743919373 0.755344
6.58495755592982 0.7551762
6.8377509395281475 0.75501704
7.076374220848083 0.75485104
7.31705280939738 0.7546841
7.5480646848678585 0.7545273
7.780474090576172 0.75436604
8.013186756769816 0.75420326
8.25264280239741 0.75404745
8.47839742898941 0.75388396
8.724816020329794 0.7537205
8.96014506816864 0.7535662
9.188470737139385 0.75340706
9.427168194452921 0.7532547
9.664119450251262 0.753106
9.896638361612956 0.75295264
10.115829332669575 0.7528003
10.33669273853302 0.75264883
10.574743978182475 0.7525021
10.834825376669565 0.75235075
11.083434776465099 0.7522012
11.319760382175446 0.75205517
11.55437094370524 0.7519104
11.80038214524587 0.75176185
12.023635077476502 0.7516142
12.25937016805013 0.75147206
12.520910481611887 0.75132716
12.761793371041616 0.75118595
12.99437468846639 0.7510496
13.24562425216039 0.7509071
13.496676826477051 0.7507664
13.744000331560771 0.7506291
13.975417466958364 0.7505004
14.206063282489776 0.75036544
14.436238606770834 0.7502412
14.667158472537995 0.7501117
14.876848336060842 0.74998534
15.103011441230773 0.7498559
15.323992451032003 0.7497298
15.527192505200704 0.74961174
15.742458645502726 0.74948984
15.982957955201467 0.74936527
16.213586338361104 0.7492392
16.46037913163503 0.7491119
16.688257336616516 0.7489936
16.943037943045297 0.74887156
17.184420029322307 0.7487501
17.424228552977244 0.74863064
17.662611595789592 0.74851024
17.876509749889372 0.74839807
18.10825196504593 0.74828124
18.354408876101175 0.74816614
18.5892049630483 0.74805325
18.832300758361818 0.7479354
19.071716570854186 0.7478219
19.304331564903258 0.7477067
19.53696584701538 0.7475919
19.76182043949763 0.74747854
20.00109520753225 0.7473705
20.227274910608926 0.74726117
20.460771095752715 0.74714744
20.694635101159413 0.74703896
20.92544244527817 0.7469301
21.183177959918975 0.7468229
21.44537337621053 0.7467179
21.697580818335215 0.746614
21.919775223731996 0.7465042
22.156395264466603 0.74639904
22.40667210817337 0.74629277
22.641375442345936 0.7461863
22.88764816125234 0.74608165
23.10820453564326 0.7459748
23.337161827087403 0.74587417
23.603183754285176 0.7457746
23.83559420903524 0.7456703
24.059906947612763 0.7455672
24.308175031344096 0.7454646
24.55714630285899 0.74536365
24.7952317794164 0.745266
25.033242932955424 0.74516416
25.267125205198923 0.7450649
25.50416430234909 0.7449628
25.752964127063752 0.7448667
25.982961122194926 0.7447689
26.208844033877053 0.7446681
26.452880012989045 0.74456936
26.706840991973877 0.7444718
26.94446278810501 0.7443779
27.17124733130137 0.7442812
27.420767668883006 0.74418396
27.66997063954671 0.74408555
27.9182572166125 0.7439911
28.14354009628296 0.7438996
28.374923332532248 0.7438072
28.614883701006573 0.74370927
28.841009064515433 0.7436161
29.088552419344584 0.7435192
29.321117309729257 0.74342406
29.569191642602284 0.74333435
29.813396994272868 0.74324214
30.059043749173483 0.7431518
30.28786836862564 0.74306005
30.5092556476593 0.74296707
30.744907240072887 0.742879
30.97705392042796 0.742789
31.2243248184522 0.7427018
31.47969544728597 0.7426142
31.712443153063457 0.7425225
31.93499137163162 0.7424398
32.15375120242437 0.7423582
32.405255814393364 0.7422843
32.64710901180903 0.74220586
32.88244584798813 0.74212873
33.13430625597636 0.74205315
33.38668995300929 0.7419775
33.63567817211151 0.7418992
33.89480610688528 0.74182206
34.163541992505394 0.74174833
34.42563704252243 0.74167
34.672439551353456 0.74159503
34.90154044628143 0.7415237
35.14817380110423 0.7414486
35.395119257767995 0.7413755
35.635383208592735 0.74130255
35.856283978621164 0.74122846
36.07554805278778 0.74115604
36.29581699371338 0.7410817
36.514094185829165 0.7410097
36.751760399341585 0.74093634
36.99004909992218 0.7408614
37.23760825792949 0.7407868
37.49648679494858 0.74071527
37.73992606798808 0.7406465
37.97217044432958 0.7405719
38.225968825817105 0.74050283
38.46665755907694 0.74043125
38.70966904560725 0.74036497
38.96319591601689 0.7402936
39.19894057114919 0.74022007
39.412409683068596 0.74015045
39.645935726165774 0.7400771
39.890292878945665 0.7400033
40.13622432549794 0.739934
40.37702049016953 0.7398667
40.62901786565781 0.7397957
40.869997258981066 0.7397258
41.11398375034332 0.73965776
41.36579409440358 0.73958695
41.61504998604457 0.7395151
41.84089993238449 0.7394489
42.061315838495894 0.73938084
42.3036731561025 0.73931307
42.56544676224391 0.73924685
42.82304538488388 0.73918164
43.0850567817688 0.73911405
43.348354264100394 0.73904896
43.582092833518985 0.73897755
43.835391946633656 0.73890877
44.08130920330684 0.7388404
44.34115184942881 0.73877245
44.588572748502095 0.738709
44.83151075045268 0.73864794
45.090356322129566 0.738589
45.35190164248149 0.7385324
45.59304903745651 0.73846895
45.84426509539286 0.7384123
46.080934099356334 0.73835206
46.34578238328298 0.7382969
46.60825154383977 0.73824084
46.847601314385734 0.73818004
47.07981218894323 0.73812085
47.33298867543538 0.7380633
47.561105982462564 0.73800206
47.80159940719604 0.7379417
48.04155634244283 0.7378851
48.29128942886988 0.7378283
48.5242067138354 0.7377708
48.78198649485906 0.7377115
49.035514517625174 0.7376513
49.29269600709279 0.73759574
49.52553641796112 0.73753524
49.76465839942296 0.73747516
50.01372675100962 0.73741657
50.26788878440857 0.7373566
50.51130735874176 0.7372961
50.74817198117574 0.737239
50.99117516676585 0.73718214
51.23863043387731 0.7371265
51.49385898510615 0.7370702
51.74497894048691 0.7370124
51.98726325035095 0.7369525
52.2303480108579 0.7368959
52.46217368841171 0.7368385
52.70956033865611 0.73678136
52.9657319188118 0.7367243
53.22783542474111 0.7366686
53.47127547264099 0.7366117
53.71565075715383 0.7365564
53.93719005187352 0.73649997
54.176715890566506 0.73644334
54.41236818234126 0.7363856
54.650036438306174 0.7363272
54.873180508613586 0.7362687
55.096067023277286 0.7362118
55.30828931728999 0.7361573
55.513438455263774 0.7361001
55.746888820330305 0.7360432
55.97856767177582 0.73598987
56.19871307611466 0.7359337
56.43049080769221 0.7358784
56.65846781333288 0.73582375
56.89265826145808 0.73576945
57.13926036755244 0.7357188
57.38694727023442 0.73566234
57.64308168093363 0.735606
57.902425150076546 0.7355494
58.15019160111745 0.73549443
58.388572537899016 0.73543847
58.63908092578252 0.7353839
58.883200776577 0.73532987
59.13104215860367 0.73527753
59.38414640426636 0.73522377
59.62536497116089 0.73517096
59.86790009339651 0.7351179
60.104493248462674 0.73506397
60.35101773341497 0.7350089
60.580344406763714 0.7349522
60.8292375087738 0.7348988

==> chapter2-kassandr_online.txt <==
0.0 0.76006854
4.624430894851685 0.7255297257749671
9.488424881299336 0.6729944485231898
14.300232096513112 0.6343286714800294
19.0514252503713 0.6023960129442691
23.828863533337913 0.5748676226860904
28.555111865202587 0.5505498925983511
33.32805203596751 0.5287149752562299
38.09823273817698 0.5088757500545625
42.92004784345627 0.4906879176512469
47.79087149302165 0.47389900630078946
52.579592947165175 0.4583170184519199
57.35283778905868 0.44379106646258143
62.13214314778646 0.43020013643994465


==> chapter2-kassandr_sgd.txt <==
0.0 0.76006854
0.03915915489196777 0.75992376
0.32033060789108275 0.75549674
0.5986924290657043 0.75141335
0.879849910736084 0.7481604
1.1754842440287272 0.7448232
1.4718994657198587 0.7419317
1.7677464564641316 0.7394645
2.0651320934295656 0.7371336
2.3472365101178485 0.7348051
2.6349253058433533 0.7328216
2.915767447153727 0.73098946
3.1967644572257994 0.7292755
3.476498846213023 0.727648
3.758390200138092 0.7260694
4.037181576093038 0.7245877
4.320717386404673 0.7232037
4.602948196729025 0.72189105
4.884661511580149 0.72061986
5.161899761358897 0.71937096
5.442983555793762 0.7181959
5.731559991836548 0.7170124
6.012946538130442 0.7159225
6.29859489997228 0.71483046
6.579544087251027 0.7138012
6.860085841019949 0.7127631
7.140997350215912 0.71183145
7.426410233974456 0.71083295
7.705658562978109 0.7098997
7.98959010442098 0.7089394
8.269250639279683 0.70803887
8.548859926064809 0.7071384
8.829593257109325 0.7062609
9.110922114054363 0.7053861
9.392546371618907 0.7045442
9.677940503756206 0.7036815
9.958168375492097 0.7028604
10.238317163785299 0.7020449
10.522156790892284 0.701219
10.800783181190491 0.70040756
11.078899482885996 0.69962746
11.360650944709779 0.69887704
11.640966959794362 0.6981155
11.920463681221008 0.6973838
12.202297373612721 0.696638
12.488252063592276 0.69589925
12.769538736343383 0.69515777
13.049317455291748 0.6944516
13.32523308992386 0.69377244
13.604174856344859 0.6930581
13.8839674949646 0.69234747
14.164800802866617 0.6916416
14.448915485541026 0.6909614
14.731042965253193 0.69029653
15.014264372984568 0.68964106
15.292370609442393 0.68898535
15.573176527023316 0.6883238
15.858161254723866 0.68765897
16.139138956864674 0.68702036
16.42183994849523 0.68637407
16.703443479537963 0.6857472
16.98105904261271 0.6851208
17.260306016604105 0.6844926
17.574177900950115 0.6838508
17.854117981592815 0.6832274
18.132808685302734 0.68261445
18.41314984957377 0.68199664
18.6950333237648 0.6814024
18.973420544465384 0.680799
19.25774177710215 0.6801952
19.536315818627674 0.6795931
19.815392883618674 0.6790139
20.096518965562186 0.67842114
20.373531067371367 0.6778397
20.652057349681854 0.6772632
20.933394527435304 0.6766715
21.213668751716614 0.67608
21.49323719739914 0.6755127
21.775457501411438 0.67495483
22.056756055355073 0.67437905
22.333567456404367 0.67385507
22.612820394833882 0.67329097
22.892218323548637 0.672732
23.172395582993826 0.6721784
23.448877465724944 0.671648
23.730082217852274 0.67109317
24.015755661328633 0.67055875
24.2960222363472 0.67001426
24.57560725212097 0.6694741
24.855927781263986 0.6689536
25.134334564208984 0.6684302
25.408543169498444 0.66790795
25.68784496386846 0.667412
25.96786224047343 0.666886
26.249173839886982 0.6663763
26.52846089998881 0.6658705
26.807519749800363 0.6653636
27.086725997924805 0.6648718
27.36416900952657 0.664367
27.643438398838043 0.6638687
27.928040115038552 0.6633657
28.20815049012502 0.6628672
28.48902352253596 0.66237515
28.769865838686624 0.661905
29.051971805095672 0.6614204
29.331666139761605 0.6609456
29.611985607941946 0.6604733
29.894487432638805 0.65998983
30.17906455198924 0.6595123
30.462217195828757 0.65904814
30.74153106212616 0.65857786
31.02410165866216 0.6581156
31.306248239676158 0.6576549
31.583997174104056 0.6571941
31.86492908000946 0.6567111
32.144632716973625 0.65626127
32.424941504001616 0.65580595
32.704593523343405 0.6553446
32.987912293275194 0.6548671
33.26727911233902 0.65440416
33.54935861825943 0.65396607
33.82990901867549 0.65352017
34.111784128348035 0.6530799
34.394957065582275 0.65261966
34.677372284730275 0.65217584
34.95736983219783 0.65173835
35.23717455069224 0.65128756
35.516112816333774 0.650858
35.79886513551076 0.65043294
36.07772763967514 0.6500052
36.35724975268046 0.64956915
36.63649671077728 0.6491501
36.91925383408864 0.64872086
37.201324399312334 0.6482941
37.48130080302556 0.64786386
37.7595157345136 0.64744145
38.038671827316286 0.6470363
38.32185668945313 0.64660877
38.6054434577624 0.64618737
38.88732507626216 0.6457704
39.165439359347026 0.6453616
39.450868145624796 0.6449464
39.73238894939423 0.64453536
40.01005434989929 0.64410937
40.29118096431096 0.6437135
40.576485840479535 0.6433171
40.85956517855326 0.64291453
41.13933697144191 0.64249796
41.420426376660664 0.64209205
41.702221596240996 0.64168817
41.98216575781505 0.6412993
42.26587197780609 0.6409078
42.54453945557277 0.64053047
42.82352651755015 0.64013904
43.10765714645386 0.63975173
43.386943844954175 0.63935745
43.695003628730774 0.63895917
43.97938612302144 0.63856477
44.259273612499236 0.6381788
44.54018502632777 0.6377856
44.82186711629232 0.63740087
45.10288926362991 0.6370184
45.38495868444443 0.63663906
45.66598597764969 0.63626
45.94763384660085 0.6358758
46.22533366282781 0.63549304
46.508854722976686 0.6351207
46.79321709871292 0.6347412
47.07116053501765 0.63435894
47.36267069578171 0.6339771
47.64353183110555 0.6336042
47.92456423441569 0.63324815
48.203111322720844 0.63288105
48.48342820008596 0.63250595
48.76467059055964 0.63214004
49.04781475861867 0.6317854
49.327260939280194 0.631418
49.60702836116155 0.63106066
49.886440809567766 0.6307067
50.17026480436325 0.6303494
50.452647689978285 0.6299785
50.73357104857762 0.62962973
51.01016127268473 0.6292547
51.290975069999696 0.6288976
51.57086780865987 0.6285361
51.845062983036044 0.6281757
52.12634142239889 0.62782925
52.40883331298828 0.6274699
52.69071526924769 0.62711376
52.9727682352066 0.6267719
53.25422596534093 0.6264207
53.53644057114919 0.62606335
53.82008667786916 0.6257146
54.102133838335675 0.6253678
54.3819495677948 0.62503016
54.66530443827311 0.62469137
54.94480037291844 0.6243388
55.22363379001617 0.6240132
55.50590277512868 0.62368
55.78618655204773 0.62333846
56.06319061120351 0.62298477
56.34390480915705 0.6226493
56.626785238583885 0.6223112
56.906416002909346 0.6219642
57.1913613875707 0.6216292
57.473116620381674 0.6212953
57.75414799451828 0.62094915
58.03092358907064 0.6206168
58.31390700737635 0.62027043
58.5900070587794 0.61993253
58.86985583305359 0.619606
59.15038704872131 0.6192767
59.431137005488075 0.6189398
59.71095986366272 0.6186032
59.99232354561488 0.6182742
60.27524156570435 0.61794645
60.556533638636274 0.617618
60.84032678206761 0.61729246


==> chapter2-netflix_batch.txt <==
0.0 0.75615025
0.021877205371856688 0.75615025
0.06577177047729492 0.7559156
0.11150232950846355 0.75568056
0.1579322059949239 0.7554554
0.2042370120684306 0.75522095
0.24786023298899332 0.7549967
0.2903687040011088 0.75477386
0.33431867361068723 0.75454926
0.37761038144429526 0.7543191
0.4214446465174357 0.75409275
0.4663514415423075 0.7538691
0.5124419808387757 0.75364923
0.5566778381665548 0.75343406
0.6004412929217021 0.7532158
0.6449549277623494 0.753003
0.6882948120435078 0.7527858
0.7316112478574117 0.7525618
0.7745797514915467 0.7523449
0.8180683493614197 0.75213015
0.8623462994893392 0.7519096
0.9105051000912984 0.7516932
0.954015298684438 0.75148547
0.9974857489267985 0.7512692
1.0441721359888712 0.7510552
1.0908631086349487 0.7508426
1.138245399792989 0.75063175
1.1811524868011474 0.7504172
1.2270790100097657 0.75021297
1.2720503091812134 0.7499985
1.3154348095258077 0.7497945
1.3594271977742514 0.74958163
1.4044918378194173 0.7493735
1.4479335069656372 0.7491661
1.4921421806017559 0.748966
1.5367877324422201 0.74876416
1.581413463751475 0.7485639
1.625453233718872 0.7483641
1.6695084611574809 0.7481549
1.7147652983665467 0.74794817
1.7576774636904398 0.74775326
1.8023536721865336 0.747549
1.8462770700454711 0.7473571
1.8899390856424967 0.74716514
1.9348199764887493 0.7469689
1.979675257205963 0.7467753
2.022890603542328 0.74657345
2.0671495954195658 0.7463771
2.110492777824402 0.74618053
2.15453071196874 0.7459869
2.198484790325165 0.74580026
2.24188201824824 0.74560034
2.2855032285054526 0.7454069
2.3325829903284707 0.7452196
2.375959038734436 0.74502134
2.4197606166203816 0.74483335
2.4635690013567606 0.7446361
2.5073328375816346 0.7444469
2.5515886425971983 0.744262
2.5952244997024536 0.7440701
2.6389548897743227 0.74388516
2.685920449097951 0.74369955
2.732787549495697 0.7435161
2.7786699732144675 0.74333245
2.8228774428367616 0.74314606
2.8675626238187153 0.74296147
2.917148697376251 0.7427733
2.9751171549161275 0.74258894
3.032771110534668 0.7424068
3.086294957002004 0.74222934
3.1366262952486674 0.7420419
3.18578603665034 0.7418592
3.2422543207804364 0.7416797
3.297927244504293 0.74149954
3.347430646419525 0.7413238
3.399424389998118 0.74113846
3.4560237447420756 0.74096894
3.5018073439598085 0.7407915
3.551133942604065 0.74061656
3.59777197043101 0.7404446
3.645592784881592 0.7402704
3.6899089654286703 0.7400966
3.734476625919342 0.73992497
3.7766546765963236 0.7397557
3.8243895888328554 0.739584
3.8703353921572368 0.7394095
3.9128563086191814 0.7392285
3.958863159020742 0.73905313
4.001549724737803 0.7388808
4.044503247737884 0.7387084
4.08828284740448 0.73854077
4.132548483212789 0.73837554
4.1818207184473675 0.738211
4.227510289351145 0.7380409
4.271613566080729 0.7378785
4.315947262446086 0.73771274
4.362633355458578 0.73753595
4.406114101409912 0.7373705
4.450372159481049 0.73719656
4.493968987464905 0.737042
4.538611197471619 0.736878
4.582028869787852 0.73671645
4.633032468954722 0.7365507
4.6831146319707235 0.73639405
4.7383169253667194 0.7362352
4.788238243261973 0.7360727
4.846025458971659 0.73590934
4.90341016848882 0.7357433
4.956652228037516 0.7355762
5.010481731096903 0.73541564
5.060695278644562 0.73525685
5.118916972478231 0.735105
5.1723628083864845 0.73494834
5.229928207397461 0.7347914
5.280163431167603 0.734636
5.337144088745117 0.7344784
5.390343348185222 0.7343201
5.448308531443278 0.7341606
5.511168766021728 0.7339949
5.56906144618988 0.7338462
5.623791396617889 0.73368883
5.683326609929403 0.7335356
5.733688135941823 0.7333819
5.790533284346263 0.7332266
5.84222229719162 0.7330809
5.896514908472697 0.7329256
5.957951080799103 0.7327839
6.00870863199234 0.73263484
6.062059863408407 0.73248464
6.111608056227366 0.7323392
6.165488743782044 0.732185
6.212275632222494 0.73202544
6.269680690765381 0.7318759
6.323557039101918 0.7317271
6.384038857618967 0.73158
6.432470699151357 0.7314345
6.491672356923421 0.7312885
6.540621836980184 0.73114663
6.591479317347209 0.7309956
6.643519723415375 0.73085773
6.703624534606933 0.73071486
6.7551785429318745 0.73057854
6.807011946042379 0.73042583
6.854670190811158 0.73028755
6.915325558185577 0.7301419
6.972385716438294 0.7300014
7.0302767872810366 0.7298579
7.084963635603587 0.7297167
7.140831629435222 0.72957313
7.198775215943654 0.7294301
7.256686802705129 0.7292911
7.315506140391032 0.7291461
7.369122608502706 0.7290115
7.426374320189158 0.7288749
7.4793070157368975 0.72873914
7.529966620604197 0.72860074
7.57649849653244 0.7284674
7.632834593454997 0.7283238
7.691413271427154 0.72819096
7.742176528771719 0.72805697
7.798089436690012 0.7279194
7.851220762729644 0.7277837
7.9082395752271015 0.7276438
7.961489089330038 0.72750765
8.009747942288717 0.7273742
8.060945145289104 0.7272407
8.116707921028137 0.7271157
8.175444785753886 0.726977
8.23198527097702 0.72684085
8.288172578811645 0.72670794
8.348615912596385 0.7265793
8.404393021265665 0.7264534
8.450106112162272 0.7263225
8.509680537382762 0.7261907
8.56128270626068 0.7260595
8.610882568359376 0.725934
8.663602332274118 0.7258051
8.723204437891642 0.725672
8.784795685609181 0.7255439
8.843364787101745 0.7254158
8.897404766082763 0.7252907
8.943049204349517 0.7251634
8.987619813283285 0.7250366
9.04494376182556 0.7249107
9.104946569601696 0.72478026
9.157259364922842 0.7246543
9.215613853931426 0.72453016
9.261297396818797 0.7244061
9.319588947296143 0.7242838
9.370463256041209 0.72416216
9.418074456850688 0.7240313
9.477271910508474 0.723909
9.53642209370931 0.72378844
9.592725765705108 0.72366184
9.640994830926259 0.7235432
9.695439052581786 0.72342175
9.75615950425466 0.7232958
9.804271737734476 0.7231717
9.857632915178934 0.7230537
9.914436523119608 0.72293264
9.96898149251938 0.722811
10.0237757285436 0.7226896
10.080823222796122 0.72257066
10.13486510515213 0.7224521
10.195409754912058 0.72233486
10.243528934319814 0.72221845
10.297212584813435 0.72209984
10.358977794647217 0.7219812
10.416712701320648 0.72186595
10.46897509098053 0.72174716
10.51692579984665 0.7216261
10.575591023763021 0.72150594
10.62583636045456 0.7213899
10.68345076640447 0.721272
10.736963299910228 0.7211517
10.789658717314403 0.72103226
10.851266157627105 0.720914
10.900853955745697 0.72079897
10.961011970043183 0.72067934
11.015369482835133 0.72057
11.07805277109146 0.7204555
11.140786369641622 0.72034335
11.197485800584158 0.7202397
11.248089031378429 0.7201312
11.303726585706075 0.7200215
11.366682370503744 0.71990746
11.426147119204204 0.71979713
11.486738749345143 0.7196909
11.543586866060894 0.71957844
11.60136969089508 0.71945775
11.654863421122233 0.71934247
11.710315601030986 0.719234
11.76198180516561 0.7191238
11.811950639883678 0.7190114
11.864044694105784 0.7188916
11.90997503598531 0.7187841
11.965017994244894 0.7186729
12.016797224680582 0.7185622
12.065926396846772 0.7184594
12.11896363099416 0.7183537
12.176170388857523 0.7182489
12.228562748432159 0.7181454
12.28632093667984 0.71804047
12.33723502556483 0.7179333
12.391557455062866 0.71782464
12.449900058905284 0.71771497
12.495262551307679 0.7176122
12.549823530515035 0.7175059
12.60358548561732 0.71740276
12.659699857234955 0.7172984
12.720976134141287 0.71719164
12.778351298967998 0.7170947
12.838088389237722 0.7169858
12.886668916543325 0.7168833
12.950163737932842 0.71677715
13.006697670618694 0.71667236
13.06116155385971 0.7165693
13.116781838734944 0.71646726
13.184102551142376 0.7163669
13.233309992154439 0.7162649
13.283952144781749 0.71616375
13.33871830701828 0.7160594
13.385682900746664 0.71595806
13.437750494480133 0.7158615
13.48524541457494 0.715758
13.537703875700632 0.7156513
13.593077727158864 0.71554905
13.656033420562744 0.7154462
13.711630415916442 0.7153497
13.760359899202983 0.71524966
13.81551015774409 0.7151486
13.877785766124726 0.71504784
13.926761575539906 0.714949
13.972998857498169 0.7148503
14.02722009420395 0.7147505
14.080177319049834 0.71465266
14.134685170650481 0.7145568
14.181945204734802 0.7144632
14.239301725228627 0.71436673
14.297855738798777 0.7142719
14.353818885485332 0.71417844
14.401274152596791 0.71408606
14.455971745649974 0.7139906
14.51555511156718 0.7138975
14.567790003617604 0.7137997
14.621633513768513 0.7136945
14.676064999898275 0.7136023
14.726409610112508 0.7135047
14.784002002080282 0.71341056
14.834319353103638 0.7133147
14.887949085235595 0.71322066
14.945083757241568 0.7131266
14.999483748277028 0.71303463
15.06316142876943 0.71293646
15.118600257237752 0.71284145
15.169441326459248 0.7127461
15.224218054612477 0.71265465
15.277881518999736 0.71256006
15.330991351604462 0.71247053
15.385626296202341 0.7123787
15.446000305811564 0.71228963
15.498282774289448 0.712197
15.556552668412527 0.71210515
15.616786583264668 0.7120151
15.669150853157044 0.71192443
15.721678038438162 0.7118312
15.773893984158834 0.71173966
15.830489679177601 0.711649
15.880904293060302 0.7115589
15.929385491212209 0.7114701
15.974384065469106 0.7113855
16.030595620473225 0.71129286
16.085385743776957 0.7111993
16.147975587844847 0.71110797
16.208116376399992 0.7110206
16.264976207415263 0.7109354
16.320179037253062 0.71084726
16.37858089605967 0.7107578
16.438526860872905 0.71066695
16.494406267007193 0.7105797
16.554911613464355 0.71049416
16.60911537806193 0.7104103
16.663353975613912 0.71031874
16.71888060569763 0.7102333
16.767533187071482 0.7101499
16.814300366242726 0.7100611
16.8697735508283 0.7099797
16.923340225219725 0.70989394
16.976876123746237 0.7098092
17.03375434478124 0.70972157
17.081921927134196 0.70963573
17.136091566085817 0.709556
17.186900186538697 0.70947313
17.234245789051055 0.7093905
17.295355145136515 0.70930797
17.359284993012746 0.70921934
17.415420015652973 0.70913893
17.462680745124818 0.70905197
17.522268545627593 0.7089676
17.577070128917693 0.70888335
17.63395000298818 0.70879775
17.689225892225902 0.70871574
17.751259362697603 0.7086296
17.805474921067557 0.70854884
17.864100988705953 0.7084713
17.917182528972624 0.70838696
17.973015340169272 0.7082954
18.027998642126718 0.7082162
18.08430545727412 0.7081322
18.135550566514333 0.7080575
18.183051319917045 0.70797306
18.238539481163023 0.7078888
18.300331938266755 0.70781076
18.353201766808827 0.70773137
18.404925445715588 0.70764816
18.461312464872996 0.70756394
18.520745400587717 0.7074827
18.57939775387446 0.7074043
18.630315192540486 0.7073228
18.68805432319641 0.7072408
18.747152376174927 0.70716196
18.801762918631237 0.7070875
18.85043387413025 0.7070126
18.897757069269815 0.7069365
18.955422512690227 0.7068558
19.017392138640087 0.70677865
19.06901644865672 0.70669997
19.13309880097707 0.7066262
19.190420762697855 0.7065535
19.247427491346993 0.7064707
19.300914776325225 0.7063926
19.34870402812958 0.70631695
19.393920063972473 0.7062408
19.44322645664215 0.70616317
19.4961790005366 0.70608926
19.55817526181539 0.70601034
19.61190904378891 0.7059267
19.673987189928692 0.7058535
19.726170877615612 0.70577073
19.787604709466297 0.7056965
19.83706321318944 0.7056195
19.88979309797287 0.7055445
19.943615901470185 0.70546234
19.999173299471536 0.7053888
20.0542560895284 0.70531213
20.108122424284616 0.7052394
20.16379253466924 0.70516723
20.220082648595174 0.70509386
20.273045416673025 0.70501715
20.33114419778188 0.704944
20.39092294772466 0.7048705
20.4463481426239 0.7047953
20.49947946071625 0.7047205
20.55703545808792 0.7046466
20.604746635754903 0.7045731
20.658475343386332 0.70449805
20.714494756857555 0.70442635
20.76910246213277 0.70435274
20.82514850695928 0.70428497
20.879092649618784 0.7042159
20.936418839295705 0.70414275
20.991930258274078 0.7040714
21.04899515310923 0.7039979
21.104080120722454 0.70392853
21.159358823299407 0.70385593
21.20763008594513 0.70378673
21.258586732546487 0.7037149
21.306031699975332 0.70364696
21.360485744476318 0.703575
21.40980321963628 0.7035055
21.463670329252878 0.7034347
21.51271284421285 0.70335835
21.568416448434196 0.7032886
21.61569106578827 0.70321727
21.669151031970976 0.70314574
21.7286816517512 0.7030791
21.781499719619752 0.70300806
21.828031480312347 0.70293766
21.88268426259359 0.70286554
21.940613329410553 0.7027969
21.99501145283381 0.7027267
22.0488295118014 0.70265746
22.107751274108885 0.7025885
22.160676844914754 0.7025229
22.2089084704717 0.7024529
22.260893591245015 0.7023799
22.31641196012497 0.7023103
22.36386187871297 0.7022435
22.417641965548196 0.7021811
22.47130920489629 0.70211416
22.520772270361583 0.7020473
22.569918592770893 0.7019786
22.627870122591656 0.701911
22.68468325138092 0.7018435
22.73886206547419 0.70178
22.794275283813477 0.7017143
22.848502167065938 0.70164466
22.909681006272635 0.70157856
22.957644677162172 0.7015088
23.019112491607665 0.70144653
23.07002023458481 0.70137805
23.118557810783386 0.70131016
23.17454408009847 0.70124257
23.22560604015986 0.7011794
23.279113880793254 0.70111483
23.32943549156189 0.70104903
23.384763598442078 0.7009831
23.437850014368692 0.7009141
23.49399708112081 0.7008525
23.553946713606518 0.70078623
23.601612297693887 0.70072776
23.66270037492116 0.7006643
23.711545232931773 0.700593
23.76945249636968 0.7005311
23.827236255009968 0.70046866
23.8790465593338 0.7004069
23.947170746326446 0.7003425
24.006478321552276 0.7002779
24.059066478411356 0.7002137
24.108674399058025 0.7001506
24.159058690071106 0.70008755
24.21400102774302 0.7000248
24.270041342576345 0.6999604
24.32605815331141 0.6998983
24.378149386247 0.6998343
24.43301020860672 0.6997723
24.48485676844915 0.69970906
24.537931644916533 0.6996467
24.592276044686635 0.69958353
24.64240539073944 0.6995198
24.693758571147917 0.6994592
24.7510263522466 0.69939816
24.80412503083547 0.69933647
24.86170787413915 0.69926864
24.91377284924189 0.6992091
24.969136496384937 0.6991475
25.023114546140036 0.6990901
25.075043447812398 0.69902325
25.131483153502145 0.6989645
25.185672533512115 0.69890517
25.240414762496947 0.6988438
25.291297217210133 0.69878316
25.347763534386953 0.69872373
25.403506441911063 0.6986681
25.45635307232539 0.6986095
25.502737287680308 0.6985478
25.564681975046792 0.6984876
25.620688386758168 0.6984266
25.679455375671388 0.69836754
25.727776682376863 0.6983044
25.77689096927643 0.6982447
25.828687914212544 0.69818324
25.878394921620686 0.6981229
25.932989680767058 0.69806343
25.980419540405272 0.6980024
26.026935962835946 0.6979448
26.07768847942352 0.697885
26.14002832174301 0.6978266
26.190713640054067 0.69777125
26.241448895136514 0.69771415
26.29389418363571 0.69765586
26.346444042523704 0.6975927
26.40026844739914 0.6975352
26.45205221573512 0.6974776
26.502081906795503 0.6974206
26.56525675058365 0.69735765
26.61767567396164 0.69730157
26.66525682210922 0.6972438
26.71352222363154 0.6971894
26.77091801961263 0.6971306
26.827619655927023 0.6970747
26.877385282516478 0.6970144
26.93628498315811 0.69696015
26.98960199356079 0.69690126
27.04963961044947 0.696844
27.105295582612356 0.69678897
27.150100286801656 0.69673634
27.204430397351583 0.69668084
27.25974403222402 0.6966217
27.315755891799927 0.6965643
27.3623597741127 0.6965079
27.4122585217158 0.69645387
27.460416150093078 0.6964006
27.512918980916343 0.6963444
27.565258880456287 0.6962852
27.61711924870809 0.6962329
27.679357012112934 0.6961767
27.739179146289825 0.69612324
27.795802199840544 0.69606984
27.853851600488028 0.6960116
27.91041738986969 0.69595325
27.962619213263192 0.69589865
28.00966422955195 0.695847
28.063678614298503 0.6957919
28.122840571403504 0.6957341
28.171914104620615 0.6956793
28.2217222293218 0.6956272
28.271704121430716 0.6955719
28.321733832359314 0.69551843
28.366669249534606 0.69546366
28.420493539174398 0.6954067
28.478632219632466 0.6953564
28.524486553668975 0.6953038
28.56998128890991 0.6952474
28.615285046895345 0.69519645
28.665269231796266 0.69514143
28.712625892957053 0.69508934
28.764177147547404 0.6950361
28.81312925418218 0.6949832
28.86100914875666 0.69493234
28.91753718852997 0.69488156
28.97213659286499 0.69482887
29.023648703098296 0.6947762
29.080474468072257 0.69472516
29.13048884868622 0.69467115
29.18409603436788 0.6946175
29.241011635462442 0.6945627
29.299081484476726 0.6945155
29.35832888285319 0.6944649
29.41948878367742 0.6944118
29.47262934446335 0.69435877
29.532889421780904 0.6943086
29.586685570081077 0.6942525
29.651018993059793 0.69420075
29.701736187934877 0.6941503
29.76141400337219 0.694095
29.82969698905945 0.6940412
29.883712844053903 0.6939905
29.93837163845698 0.69393957
29.995904127756756 0.693891
30.057204075654347 0.693839
30.110998018582663 0.693788
30.172172152996062 0.6937364
30.232246220111847 0.6936873
30.288533075650534 0.69363695
30.341968341668448 0.69359076
30.400838804244994 0.69354045
30.44978414773941 0.6934906
30.500661094983418 0.69344276
30.553401585419973 0.6933914
30.607927509148915 0.6933415
30.66226951678594 0.69329125
30.71544602314631 0.69324005
30.7695832490921 0.69318724
30.820993864536284 0.6931384
30.87672563791275 0.69308734
30.936751389503478 0.6930366
31.000006687641143 0.69298744
31.051020725568137 0.692938
31.10228268702825 0.6928893
31.16249262491862 0.69284296
31.224649814764657 0.6927919
31.278358487288155 0.6927448
31.328765749931335 0.6926971
31.391142721970876 0.69264925
31.44250791867574 0.69260037
31.490450565020243 0.6925477
31.55104664564133 0.6924954
31.60222198565801 0.69245
31.65241704384486 0.6924024
31.708801436424256 0.692354
31.754151566823325 0.6923059
31.808309137821198 0.6922561
31.859563930829367 0.69220555
31.91171104113261 0.69215673
31.959126301606496 0.69210726
32.01488024393718 0.6920637
32.06555676460266 0.6920148
32.12891490856806 0.69196945
32.185221115748085 0.69192463
32.23262765010198 0.6918769
32.28275487820307 0.69183135
32.34208578268687 0.691781
32.39442466497421 0.691733
32.440045952796936 0.6916856
32.48903000354767 0.69163924
32.543791409333544 0.69159305
32.59879496494929 0.69154394
32.6539475162824 0.6914936
32.70103991031647 0.69144315
32.75807899634044 0.6913983
32.81427729129791 0.69135225
32.8672216852506 0.6913071
32.91641759475072 0.6912634
32.97150582075119 0.69121593
33.01952444712321 0.6911693
33.07284640073776 0.6911252
33.125943609078725 0.6910769
33.1839959859848 0.69103277
33.23719290892283 0.6909871
33.28517616987229 0.6909424
33.335309048493706 0.69089997
33.38273122708003 0.690854
33.442081399758656 0.69080395
33.49180849790573 0.6907551
33.54488814671834 0.69070715
33.59837958415349 0.69066685
33.65110947688421 0.69062287
33.70236990451813 0.6905786
33.765044033527374 0.69053453
33.81769464413325 0.6904889
33.873494656880695 0.6904465
33.93057923316955 0.69040173
33.981977919737496 0.69035435
34.03529742161433 0.69031394
34.08752236763636 0.6902719
34.1450585325559 0.6902256
34.20194864670436 0.6901829
34.25546718835831 0.69013554
34.30142090717951 0.690089
34.35767528613408 0.6900512
34.414696077505745 0.6900062
34.47453121344248 0.68996036
34.52436217864354 0.68991566
34.578754007816315 0.68987226
34.63288077513377 0.68982583
34.69222023487091 0.6897799
34.74450944662094 0.68973434
34.794534440835314 0.68969184
34.84749127626419 0.6896468
34.89901560544968 0.68960315
34.9543734908104 0.6895586
35.00723054011663 0.68951154
35.05862754185994 0.6894666
35.11857517162959 0.6894195
35.16980801423391 0.6893748
35.21876056194306 0.6893333
35.276587442557016 0.68928987
35.333917291959125 0.68925
35.38531418244044 0.68920946
35.430236148834226 0.68916804
35.48495697577794 0.68912363
35.53690961996714 0.689081
35.592435204982756 0.6890388
35.64382662773132 0.68899983
35.699094168345134 0.68895125
35.76302361488342 0.6889062
35.821473562717436 0.6888702
35.86823428869248 0.68882686
35.917788950602215 0.6887843
35.97581353187561 0.6887418
36.03103198607763 0.6886991
36.088616812229155 0.68865865
36.14944680929184 0.688614
36.203556470076244 0.68856955
36.26708433230718 0.6885293
36.32343339522679 0.68849015
36.379722372690836 0.6884491
36.43395043214162 0.6884055
36.47739103635152 0.68836576
36.53015382687251 0.6883219
36.58230171600977 0.68827844
36.63150399128596 0.6882362
36.688948861757915 0.6881943
36.73661692142487 0.6881524
36.784035170078276 0.6881105
36.83708934783935 0.68806934
36.88550887505213 0.68802804
36.94151688416799 0.6879859
36.994210267066954 0.6879441
37.047661137580874 0.68790704
37.09987949530284 0.68786556
37.15860937039057 0.6878258
37.2124317685763 0.6877841
37.27098183631897 0.6877433
37.32556522687276 0.68770325
37.38119022448858 0.68766046
37.446080180009204 0.6876199
37.50139629443486 0.687581
37.55490939219793 0.6875367
37.60993656317393 0.68749624
37.6728555560112 0.687461
37.72584417263667 0.68742085
37.78284960190455 0.68737805
37.83974698781967 0.68733746
37.89478664795558 0.68729967
37.94281615018845 0.68725836
37.9877765695254 0.68721956
38.038547138373055 0.68718255
38.0903483748436 0.6871408
38.14746349255244 0.6870993
38.20028737783432 0.6870607
38.260052331288655 0.687026
38.31374440987905 0.68698853
38.364478882153826 0.68694943
38.41968394915263 0.68690425
38.47367522319158 0.6868661
38.52600724299749 0.6868272
38.58337160746257 0.6867886
38.64246555169424 0.6867483
38.69175268014272 0.68670636
38.75027772982915 0.6866645
38.80442253351212 0.68662405
38.86310973167419 0.6865871
38.919040111700696 0.6865495
38.9672802011172 0.68650734
39.01872243086497 0.686471
39.079054613908134 0.686433
39.130484680334725 0.68639725
39.186756316820784 0.68635476
39.247052331765495 0.6863156
39.30712454319 0.6862741
39.35328973134359 0.68623626
39.402153428395586 0.68619937
39.45331796805064 0.68616444
39.50709070761999 0.6861264
39.56113080978393 0.68609095
39.60680654446284 0.68605316
39.66548160711924 0.6860109
39.72378740708033 0.68597126
39.78676307996114 0.6859377
39.8434889237086 0.6859012
39.893400998910266 0.6858621
39.93908469279607 0.6858252
39.98862521251043 0.6857864
40.04131571849187 0.6857501
40.09601519107819 0.6857135
40.14686690966288 0.68567455
40.202564203739165 0.6856383
40.259274744987486 0.6856042
40.31157956123352 0.68556887
40.35938464800517 0.68552655
40.41081284681956 0.6854879
40.468890082836154 0.685453
40.51872297128042 0.6854119
40.57239728371302 0.6853723
40.627323710918425 0.6853417
40.684671850999194 0.68530184
40.742963178952536 0.6852647
40.798618817329405 0.68522704
40.8495986978213 0.6851898
40.906620200475054 0.68515235
40.96758108933766 0.6851185
41.01852312882741 0.685087
41.07346575657527 0.6850533
41.12104709148407 0.68501425
41.172444764773054 0.6849775
41.22446045080821 0.6849398
41.27830590804418 0.6849044
41.33665900627772 0.68486744
41.389146610101065 0.68483084
41.44355588356654 0.6847948
41.49547782739003 0.6847597
41.540645496050516 0.6847184
41.58589996099472 0.6846848
41.630153612295786 0.684649
41.677423894405365 0.68461436
41.726132822036746 0.6845791
41.78296922445297 0.68454516
41.839616453647615 0.68450785
41.89685320854187 0.6844711
41.95117981036504 0.68443656
41.999492756525676 0.68439835
42.05056450366974 0.6843616
42.098133369286856 0.6843265
42.148588089148205 0.6842925
42.20651423136393 0.6842535
42.250565469264984 0.6842179
42.30609440406163 0.6841839
42.3578822016716 0.68415046
42.41667807896932 0.6841155
42.47022473017375 0.6840798
42.52420839468638 0.6840439
42.57960013548533 0.6840122
42.62692675193151 0.6839771
42.67287053267161 0.68394244
42.72978096405665 0.68390644
42.78375919659933 0.6838681
42.84104977051417 0.6838306
42.889748688538866 0.6837977
42.93845564524333 0.6837625
42.99116659164429 0.683725
43.05212242205938 0.6836932
43.108565576871236 0.6836592
43.16814346710841 0.6836263
43.22138683795929 0.68359137
43.28209686279297 0.6835564
43.338880276679994 0.68352264
43.38707814613978 0.6834897
43.439436721801755 0.6834527
43.493934122721356 0.68341863
43.54387084643046 0.6833837
43.593883621692655 0.6833498
43.64454683462779 0.6833158
43.70155015786489 0.68328583
43.749365357557934 0.68325263
43.79761816263199 0.68321735
43.85521601835887 0.68318194
43.91110208034515 0.6831453
43.964431488513945 0.68311197
44.01604179938634 0.6830778
44.065764570236205 0.68304443
44.11926060120265 0.68301034
44.18108768860499 0.6829784
44.24308588504791 0.68294424
44.29142238299052 0.6829177
44.34314758777619 0.68288374
44.39677654504776 0.6828497
44.45136270125707 0.6828162
44.501360309123996 0.6827813
44.55405147473017 0.68274915
44.607147165139516 0.6827193
44.6626126964887 0.68268573
44.71847658554713 0.68265414
44.7700288772583 0.68262047
44.816799596945444 0.68258834
44.87600074211756 0.6825568
44.93305383523305 0.68252224
44.986368389924365 0.6824885
45.035575075944266 0.6824575
45.087120457490286 0.6824253
45.14401080211004 0.682392
45.19631719986598 0.68235874
45.24627795616786 0.6823217
45.30724074045817 0.68228805
45.36814267237981 0.6822543
45.42165422439575 0.6822237
45.475614476203916 0.68219066
45.528186881542204 0.6821574
45.578479969501494 0.6821261
45.622417004903156 0.6820963
45.67559148867925 0.68206173
45.72717146078745 0.6820292
45.780838231245674 0.6819962
45.84141253232956 0.6819647
45.90112908283869 0.6819327
45.954562016328175 0.68189925
46.0084444920222 0.68186593
46.05902371009191 0.6818323
46.11808908780416 0.6818036
46.169829122225444 0.6817715
46.223888742923734 0.6817389
46.267843341827394 0.6817072
46.31631563901901 0.68166983
46.37063811222712 0.68164027
46.426372694969174 0.68160826
46.481353890895846 0.681575
46.530491010348 0.6815443
46.576520363489784 0.68151414
46.630367922782895 0.68148464
46.685588443279265 0.68145245
46.74630479017893 0.6814208
46.81162831783295 0.6813889
46.86244112253189 0.6813557
46.92288209199906 0.68132305
46.97195163170497 0.6812959
47.022459522883096 0.68126696
47.07523791790008 0.6812383
47.12051557699839 0.68120664
47.17255695660909 0.6811764
47.22481240828832 0.6811425
47.28157664934794 0.68110913
47.33463718891144 0.68107796
47.38139150540034 0.681045
47.43242305119832 0.6810169
47.48111499150594 0.68098724
47.53595200777054 0.6809562
47.58588589032491 0.68092585
47.63820916414261 0.68089384
47.692373446623485 0.68086195
47.7438333551089 0.6808322
47.795241220792136 0.68079996
47.84234299659729 0.68077004
47.89421481688817 0.68074
47.9469583829244 0.68071043
48.00075946251551 0.68067914
48.05441255172094 0.68065417
48.11177186965942 0.68061936
48.16629758278529 0.68058777
48.220476810137434 0.6805586
48.27432022889455 0.6805287
48.32742174863815 0.68050057
48.38271988630295 0.68046916
48.43363189299901 0.68043935
48.48837774991989 0.68040967
48.54294587771098 0.6803792
48.59048723379771 0.68034804
48.653145881493884 0.6803158
48.71067670981089 0.6802825
48.760893706480665 0.6802511
48.81268445253372 0.6802222
48.86980835994085 0.68019307
48.9224236369133 0.68016344
48.97866710821788 0.6801339
49.03066787719727 0.6801065
49.081105609734855 0.6800761
49.132008862495425 0.6800455
49.19216762383779 0.6800133
49.24470878839493 0.679984
49.29374571243922 0.6799543
49.34835748672485 0.67992496
49.40336444377899 0.6798886
49.45624011357625 0.6798569
49.50556572278341 0.6798286
49.5578025619189 0.6797992
49.61223838726679 0.67976946
49.67287519772847 0.6797431
49.72839390834172 0.6797158
49.78275670607885 0.6796867
49.82960134744644 0.67965627
49.89127999544144 0.67962843
49.95268638134003 0.6795984
50.00837026039759 0.67957044
50.05972516536713 0.67954344
50.10614868402481 0.6795111
50.15492293039958 0.6794822
50.209976104895276 0.6794538
50.25912444591522 0.6794274
50.31179798841477 0.67940176
50.35830947955449 0.6793721
50.41227719783783 0.6793446
50.468859604994456 0.6793149
50.51336205800374 0.67928594
50.564342061678566 0.6792589
50.623010675112404 0.6792301
50.67710001071294 0.6792031
50.731137891610466 0.6791736
50.78589385350545 0.6791468
50.84435625076294 0.6791174
50.89526005188624 0.6790912
50.950745451450345 0.6790624
51.00130844116211 0.6790334
51.048041665554045 0.67900777
51.1019246617953 0.67898077
51.14777779181798 0.67895436
51.202793872356416 0.678927
51.24945239623388 0.6788986
51.298647634188335 0.6788715
51.35329790512721 0.6788424
51.40156996647517 0.6788169
51.456964842478435 0.6787897
51.51206927696864 0.678761
51.56816866795222 0.6787312
51.61891057888667 0.6787033
51.675079989433286 0.67867565
51.734386277198794 0.67864776
51.78491813739141 0.6786201
51.833228186766306 0.678594
51.88421373764674 0.6785659
51.94098264773687 0.6785384
51.99323306878408 0.678512
52.04659663041433 0.6784836
52.10187848806381 0.6784558
52.15216409365336 0.6784278
52.21069576342901 0.67839915
52.26843875646591 0.67837036
52.32605108817418 0.6783433
52.3700780471166 0.67831576
52.42163152297338 0.6782918
52.47504907846451 0.6782632
52.52487988869349 0.67823046
52.581446409225464 0.6782011
52.63316492239634 0.6781774
52.683448115984596 0.6781536
52.738014960289 0.6781252
52.791283535957334 0.67810076
52.84770396153132 0.67807305
52.8957900762558 0.67804825
52.95595947504044 0.6780229
53.0070289293925 0.6779972
53.06692526340485 0.6779709
53.11488007704417 0.67794013
53.177612988154095 0.6779111
53.230284718672436 0.6778857
53.280676698684694 0.6778597
53.33202621936798 0.6778285
53.387651864687605 0.6778031
53.43956251939138 0.6777748
53.48998297055562 0.67774993
53.53809293905894 0.67772275
53.58908629814784 0.6776956
53.64589558045069 0.67766756
53.6957773288091 0.67764056
53.750141147772474 0.677612
53.80377711455027 0.677586
53.86416085561117 0.6775595
53.925151904424034 0.67753166
53.98161209026973 0.67750746
54.028907152016956 0.67747897
54.08110889196396 0.67744786
54.12879767020544 0.67742455
54.18977760473887 0.67739964
54.24491421778997 0.67737514
54.30153795083364 0.6773495
54.35598608255386 0.6773245
54.40468589067459 0.677298
54.45531854232152 0.67727053
54.505954380830126 0.67724526
54.56863400936127 0.6772195
54.62850059668223 0.67719454
54.67806562185287 0.67716926
54.72741303841273 0.6771432
54.78082449833552 0.67711806
54.83358880678813 0.67709297
54.88798410892487 0.6770665
54.944932425022124 0.67703956
54.994895406564076 0.67701197
55.04440362850825 0.67698884
55.09655895630519 0.6769611
55.15718478361766 0.6769353
55.20592304070791 0.67690986
55.26288307110469 0.6768812
55.317199631532034 0.67685854
55.36691699425379 0.67683065
55.41713005701701 0.6768048
55.47631556590398 0.6767787
55.537940677007036 0.6767519
55.59562540054321 0.67672515
55.64715023040772 0.67670256
55.69715105295181 0.676675
55.75508594115575 0.6766493
55.80862510999044 0.6766228
55.86648977994919 0.6765946
55.919280584653215 0.67656916
55.977149661382036 0.67654246
56.028872565428415 0.67651653
56.077524558703104 0.6764937
56.13999390602112 0.6764689
56.191828429698944 0.676444
56.241946244239806 0.67641926
56.29580568869908 0.6763961
56.34512155453364 0.67637056
56.39851226011912 0.6763468
56.45131967067719 0.6763215
56.50092312892278 0.6762966
56.54914370775223 0.6762689
56.60986986955007 0.6762436
56.6615098675092 0.67621785
56.71711786588033 0.67619115
56.769909552733104 0.6761669
56.82124731938044 0.6761397
56.874064246813454 0.67611516
56.92023740609487 0.67609334
56.976747711499534 0.67606866
57.02500054836273 0.67604643
57.07246538003286 0.67602074
57.11793905099233 0.67599714
57.17308079401652 0.67597175
57.22896640698115 0.6759473
57.28097114165624 0.6759229
57.33275680541992 0.6758996
57.379435594876604 0.675873
57.43846267461777 0.67584765
57.48873649835586 0.67582184
57.53962020874023 0.6757974
57.5857693195343 0.6757731
57.63892646233241 0.6757496
57.69202392498652 0.6757262
57.747948280970256 0.67570156
57.79704836209615 0.6756771
57.85467610359192 0.6756536
57.90414740641912 0.6756291
57.96310442288716 0.6756059
58.02145202159882 0.67558014
58.07503326733907 0.6755585
58.127367568016055 0.6755353
58.185142715771995 0.6755116
58.23455320199331 0.67548454
58.28515410025914 0.67546093
58.33823977708816 0.6754358
58.39119309981664 0.67541116
58.44388909339905 0.67538846
58.49621355136235 0.67536324
58.54347060521444 0.6753397
58.604565989971164 0.6753168
58.66161873737971 0.6752947
58.714676388104756 0.67527145
58.76790276368459 0.67524517
58.820349514484406 0.6752216
58.879417721430464 0.6751967
58.92755509614945 0.6751724
58.982880500952405 0.6751502
59.02747778495153 0.67512584
59.076208007335666 0.675101
59.13017280896505 0.67507863
59.182492689291635 0.67505383
59.23710295359294 0.67503005
59.2941659172376 0.67500854
59.343771715958916 0.6749837
59.3969943801562 0.67496
59.44414273103078 0.6749359
59.49286680618922 0.67491275
59.551262485980985 0.67489016
59.60441571474075 0.674863
59.6545107404391 0.67483866
59.71105489730835 0.67481834
59.75717644691467 0.67479366
59.807768825689955 0.6747704
59.86567407051722 0.6747472
59.91914418538411 0.6747249
59.96870920260747 0.67470086
60.02418069839477 0.67467606


==> chapter2-netflix_online.txt <==
0.0 0.75615025
30.061390670140586 0.6379859102997277
57.76725442012151 0.6237507349901982
83.30704095760981 0.617474569784065
108.24506908257803 0.6128602768180605
131.857629887263 0.609076651558768
154.99125659863154 0.6058056967385587
178.08250891367595 0.6028873857780976
201.5209368864695 0.600227923563555
225.54647937218348 0.5977665380525171
249.87530167897543 0.5954609777538118
275.4240503470103 0.593280233309916
300.97670871019363 0.5912005199774454
326.12497057120004 0.5892029079939999
351.16740891933443 0.5872718578373319
376.48271084626515 0.5853942514957071
402.48058098951975 0.5835587336775692
428.4331808169683 0.5817552515656755
454.41330254475275 0.5799747188109764
480.3875981092453 0.5782087693420166
506.2304307381312 0.5764496029113129
532.1799177368482 0.5746898826619182
558.2060323596 0.5729226983367072
584.1898823062579 0.5711415774197511
610.0455163240433 0.5693405420467401
635.8302744348844 0.5675141877271195
661.7062282800674 0.5656578082385166
687.6839269280433 0.5637675033629984
713.9042690952618 0.5618403141258203
740.126073038578 0.5598743425422216

==> chapter2-netflix_sgd.txt <==
0.0 0.75615025
0.025159207979838054 0.75611615
0.18254071474075317 0.7528322
0.3360177556673686 0.7497522
0.4885948896408081 0.7468347
0.6438579718271892 0.74409854
0.7923205494880676 0.7414727
0.9492720643679301 0.73904896
1.0971652110417685 0.73661906
1.2524164080619813 0.73428863
1.5532123486200968 0.7298276
1.8567567865053813 0.7259545
2.0140817364056907 0.72407407
2.1651633699735005 0.722333
2.622171715895335 0.71738285
2.7811261415481567 0.7159616
2.9332926154136656 0.7145281
3.08193701505661 0.71315855
3.234795947869619 0.71175367
3.3850820938746136 0.7104176
3.8491622885068257 0.7067641
4.000872961680094 0.70568204
4.150683410962423 0.704641
4.3050612250963844 0.703544
4.7612029353777565 0.70063853
4.9147809465726215 0.69973856
5.070852514108022 0.69883513
5.21862268447876 0.6979897
5.680488574504852 0.69547594
5.83620570898056 0.69464463
5.986483164628347 0.69391483
6.143163895606994 0.6931772
6.301949866612753 0.6924578
6.759279612700144 0.6904888
6.916300555070241 0.68980885
7.07102681795756 0.6891818
7.379581697781881 0.6879317
7.833204933007559 0.6861822
7.983895460764567 0.68560225
8.139753595987957 0.685056
8.287643225987752 0.68450046
8.748900250593822 0.68296045
8.90827644666036 0.68246335
9.05978431304296 0.6819697
9.214608033498129 0.68147826
9.67278581460317 0.68011415
9.822319221496581 0.6796978
9.976283085346221 0.6792795
10.128506588935853 0.6788865
10.278541533152262 0.6784535
10.435281117757162 0.67808616
10.888638424873353 0.67691207
11.04241276582082 0.6765405
11.344854752222696 0.6758181
11.959874526659648 0.6744589
12.10984528462092 0.6741051
12.265071793397267 0.67375505
12.72319128115972 0.6727663
12.877064756552379 0.6724613
13.030672979354858 0.67217493
13.179588878154755 0.6718671
13.338264048099518 0.6715725
13.640589249134063 0.6709626
13.94324521223704 0.67035687
14.098154199123382 0.6700915
14.246521822611491 0.66981506
14.553549965222677 0.66928226
14.857684938112895 0.6687348
15.006426342328389 0.6684772
15.161930255095164 0.6682074
15.46861998240153 0.6677022
15.62498472929001 0.6674563
15.933247292041779 0.66698533
16.083092737197877 0.66673046
16.23600347439448 0.66651326
16.39218960205714 0.6662952
16.85053162574768 0.6656386
17.002977124849956 0.66541827
17.162213563919067 0.6651918
17.467731622854867 0.6647523
17.616732203960417 0.6645571
17.921741100152335 0.6641529
18.071184146404267 0.66394645
18.530225030581157 0.6633406
18.683938415845237 0.663133
18.991414666175842 0.6627395
19.140710540612538 0.6625625
19.295868718624114 0.6623811
19.444048889478047 0.6622083
19.7523432970047 0.66183156
19.90224550565084 0.66165566
20.055887111028035 0.66144866
20.356294004122415 0.6611094
20.509004501501717 0.6609331
20.657580737272898 0.6607588
20.96381586790085 0.66042966
21.119821635882058 0.66026366
21.27171074549357 0.6600926
21.728055759270987 0.6595924
21.882138470808666 0.65943456
22.03498822848002 0.65927136
22.183696889877318 0.6591158
22.796945174535114 0.6585189
22.945153919855752 0.6583498
23.09952954053879 0.65820223
23.24898370504379 0.65803313
23.86798046429952 0.6574747
24.01743644873301 0.65734184
24.173856858412424 0.6572028
24.775462953249612 0.65664065
24.933066578706107 0.656513
25.085576848189035 0.6563687
25.69890939394633 0.655808
25.848477931817374 0.6556767
26.004673779010773 0.65553993
26.158359229564667 0.6554152
26.30890885194143 0.65528816
26.924075186252594 0.6547736
27.074186317125957 0.65464425
27.685807756582896 0.65416014
27.83925578594208 0.6540335
27.99420625368754 0.6539119
28.14224193096161 0.6538005
28.297970366477966 0.65369254
28.902393945058186 0.6532396
29.057077757517497 0.65312135
29.20732120672862 0.65300405
29.821858406066895 0.6525734
29.970949025948844 0.6524586
30.123470079898834 0.65235114
30.734250883261364 0.65192574
30.888523403803507 0.6518222
31.041913763682047 0.65172243
31.19140948454539 0.65161496
31.804953598976134 0.65121746
31.956804990768433 0.65112287
32.11387510299683 0.6510259
32.26299617290497 0.65093446
32.722108074029286 0.6506462
32.87778247594834 0.6505512
33.02664585908254 0.6504566
33.78353960911433 0.64999455
33.9375289996465 0.6499125
34.08651428222656 0.6498175
34.24052442709605 0.64973515
34.394228132565814 0.6496474
34.843239120642345 0.6493914
34.996732079982756 0.6492986
35.14900889794032 0.6492048
35.29942246675491 0.6491202
35.909153668085736 0.64878005
36.06510432163874 0.64869094
36.21945682366689 0.64861
36.83282345533371 0.6482854
36.9905205488205 0.64820564
37.14514232476552 0.6481187
37.75937527815501 0.6477801
37.90937585830689 0.6477028
38.06107954184214 0.6476311
38.82383191188176 0.6472487
38.97468396027883 0.6471805
39.12455572684606 0.64710003
39.2798248330752 0.64701915
39.740033781528474 0.6467979
39.889028402169544 0.646715
40.044163417816165 0.64664716
40.195440940062205 0.6465703
40.80500990152359 0.6462675
40.95250161886215 0.6461908
41.10958326657613 0.6461229
41.25966019233068 0.64604014
41.86538910865784 0.64575464
42.01352430979411 0.64569473
42.77990790605545 0.64534533
42.93590241273244 0.6452688
43.091517579555514 0.6452093
43.24333422978719 0.64514303
43.7038832783699 0.6449368
43.85410582621892 0.6448786
44.00764084657033 0.644814
44.164906930923465 0.64475673
44.31447808345159 0.64469427
44.931575417518616 0.64440745
45.080715084075926 0.6443521
45.2355818827947 0.64428836
45.38376615047455 0.6442269
45.841770740350086 0.64403385
45.99783320824305 0.6439772
46.15056842168172 0.6439048
46.75554792881012 0.64366466
46.906089425086975 0.6436012
47.061666365464525 0.6435453
47.21803883314133 0.6434819
47.670711159706116 0.6432864
47.97680325905482 0.6431765
48.12872984806697 0.6431018
48.28318242629369 0.64304
48.745340299606326 0.6432878
48.895882268746696 0.64322454
49.046920204162596 0.6431666
49.19382423957189 0.6431
49.350246862570444 0.6430449
49.95493710438411 0.642812
50.10950540304184 0.64274955
50.257115519046785 0.64268684
50.86902007261912 0.64247775
51.02198578914007 0.6424117
51.17871133883794 0.64234954
51.33163735469182 0.6422971
51.94812527894974 0.6420731
52.10534762938817 0.6420212
52.26137752930323 0.6419606
52.88393436670303 0.6417303
53.03640824158986 0.6416688
53.19673097928365 0.64162385
53.662411181132 0.6414701
53.81666167179743 0.64142495
53.9738695581754 0.641361
54.12710556983948 0.64131695
54.28032548427582 0.6412689
54.90773441791534 0.6410592
55.06180193026861 0.6410095
55.22062088648478 0.64094806
55.8379904905955 0.64074796
55.99693169593811 0.6406997
56.14596087932587 0.6406502
56.77131336530049 0.6404498
56.926137638092044 0.6403964
57.079721395174666 0.6403401
57.8583322485288 0.6400942
58.01736002365748 0.6400466
58.170556314786275 0.6400005
58.32704811493556 0.63995445
58.93959714174271 0.63975793
59.10055681467056 0.63971287
59.25672922929128 0.6396597
59.72131352821986 0.6395204
59.876588785648345 0.6394741
60.0337011496226 0.63943255
60.18440092802048 0.6393829
60.81657294034958 0.63921726
60.96799771785736 0.63916516

==> chapter2-out_batch.txt <==
0.0 0.76053286
0.008496606349945068 0.76053286
0.022068270047505698 0.76052755
0.035470974445343015 0.76052254
0.0489357868830363 0.76051706
0.06268956263860066 0.76051176
0.07635858058929443 0.76050663
0.0898013949394226 0.76050156
0.10080892244974772 0.76049626
0.11427497069040934 0.76049113
0.12786430915196736 0.7604857
0.13926717440287273 0.7604804
0.15087846517562867 0.76047546
0.16259503364562988 0.7604702
0.17370361884435018 0.760465
0.18524353901545207 0.76046
0.1971491018931071 0.7604551
0.2078624169031779 0.76044947
0.21926738421122233 0.76044434
0.23247055610020956 0.76043916
0.24572341442108153 0.760434
0.2591695666313171 0.7604287
0.2727658947308858 0.7604237
0.28437604506810504 0.76041865
0.29570442040761313 0.76041377
0.3067272464434306 0.7604085
0.31790544986724856 0.76040334
0.3314309557278951 0.7603981
0.34510047833124796 0.7603929
0.35915033022562665 0.7603875
0.37289162079493204 0.7603819
0.3835746208826701 0.76037693
0.39508624076843263 0.7603719
0.40838908751805625 0.7603663
0.4222747802734375 0.7603613
0.4359420577685038 0.76035655
0.4493347922960917 0.7603515
0.4608225504557292 0.7603466
0.47236820856730144 0.7603415
0.4857556144396464 0.76033604
0.4995250225067139 0.76033103
0.5111118872960408 0.76032573
0.524774436155955 0.76032066
0.5389619867006937 0.7603151
0.5525368968645732 0.76031
0.5661340276400249 0.76030487
0.579987366994222 0.7602998
0.5938874284426371 0.7602948
0.6053219079971314 0.7602898
0.6169255256652832 0.7602849
0.6284827669461568 0.7602797
0.6398325641949971 0.76027477
0.6531416575113932 0.7602695
0.6665709495544434 0.7602645
0.6806864698727926 0.76025945
0.6941191633542378 0.7602544
0.7085049390792847 0.7602493
0.7224720358848572 0.7602443
0.7362200935681661 0.76023924
0.7482234120368958 0.7602346
0.7593593597412109 0.7602298
0.7706266482671101 0.76022434
0.7813740293184916 0.76021916
0.792483941713969 0.7602141
0.8040340542793274 0.7602086
0.8162068009376526 0.7602037
0.8273093024889628 0.76019835
0.8385900259017944 0.76019347
0.8497284491856892 0.7601881
0.8628419637680054 0.76018274
0.8761353890101115 0.7601776
0.8898682594299316 0.76017237
0.9033469200134278 0.76016694
0.9169582923253378 0.7601619
0.9281678557395935 0.7601564
0.9396473884582519 0.7601515
0.9504801074663798 0.76014626
0.9616647680600484 0.7601413
0.9732405265172323 0.76013607
0.9847779234250387 0.76013094
0.9963505665461222 0.7601257
1.010521694024404 0.7601203
1.0242520213127135 0.76011497
1.037605595588684 0.76010996
1.0513147632280986 0.76010495
1.0648722449938457 0.7601002
1.0773051063219705 0.760095
1.0887102762858072 0.7600901
1.102451201279958 0.7600847
1.1158801039059958 0.7600796
1.1293871879577637 0.76007473
1.1429039120674134 0.7600694
1.1563564499219259 0.76006466
1.1704150160153708 0.76005936
1.1851136724154154 0.7600543
1.1992121577262878 0.76004916
1.2127684553464253 0.760044
1.2261823534965515 0.760039
1.2395118355751038 0.76003414
1.2534410913785299 0.760029
1.2654345750808715 0.76002383
1.2794963240623474 0.76001906
1.293522874514262 0.76001376
1.3075191060702005 0.7600087
1.321659469604492 0.7600034
1.3355584621429444 0.759998
1.3488096992174785 0.75999284
1.362709903717041 0.7599879
1.3759524941444397 0.7599828
1.3874319553375245 0.75997746
1.401511792341868 0.7599724
1.4146175026893615 0.7599672
1.4281132260958354 0.7599619
1.441101364294688 0.75995684
1.4552733699480693 0.75995165
1.4689542015393575 0.7599465
1.480445881684621 0.7599412
1.4920583804448446 0.759936
1.5036813577016195 0.75993115
1.514817269643148 0.7599266
1.526179019610087 0.7599218
1.5378692666689555 0.759917
1.548725700378418 0.7599121
1.5621802806854248 0.75990736
1.5764555215835572 0.75990254
1.5900428970654805 0.75989765
1.601433527469635 0.7598924
1.6125810186068217 0.7598873
1.6235741337140401 0.759882
1.6365219275156657 0.7598768
1.6506878733634949 0.7598717
1.6616753896077474 0.7598668
1.6754962682724 0.7598617
1.6896900375684103 0.7598564
1.7028777917226157 0.7598514
1.7140729109446207 0.7598463
1.7246268033981322 0.7598414
1.7358773867289226 0.7598362
1.74711301724116 0.75983083
1.7594459732373555 0.7598256
1.7698125123977662 0.7598206
1.7797767599423726 0.75981575
1.7902791221936545 0.75981045
1.8015291690826416 0.75980544
1.8120390971501668 0.7598004
1.8257161776224773 0.75979525
1.8393283883730571 0.7597902
1.8532387415568035 0.75978535
1.8647185603777567 0.7597806
1.875580410162608 0.7597754
1.8869950771331787 0.7597706
1.9005995392799377 0.7597657
1.9130382418632508 0.7597605
1.9267764290173848 0.75975555
1.9407614866892497 0.7597506
1.9538333853085836 0.7597458
1.967261548837026 0.75974077
1.9796956022580465 0.75973535
1.992957866191864 0.7597304
2.006284308433533 0.75972533
2.017735966046651 0.75972015
2.029589839776357 0.75971466
2.0405900796254475 0.7597096
2.0553346991539003 0.7597046
2.0696014920870462 0.7596992
2.083688294887543 0.7596944
2.098466396331787 0.75968933
2.1119612375895183 0.7596845
2.125737690925598 0.7596793
2.1393562078475954 0.7596742
2.153224527835846 0.7596692
2.168267031510671 0.75966394
2.1792606711387634 0.7596587
2.192952593167623 0.75965387
2.2066731413205463 0.75964886
2.2207802573839825 0.7596438
2.2328240434328714 0.75963867
2.2466776013374328 0.75963366
2.2602677861849467 0.75962836
2.2737690488497417 0.7596233
2.285892542203267 0.7596184
2.297624091307322 0.7596134
2.3115031997362774 0.7596083
2.3253710667292276 0.75960314
2.337643337249756 0.7595977
2.349457577864329 0.75959283
2.361540913581848 0.7595881
2.37561111052831 0.7595832
2.3898904800415037 0.759578
2.4040545185407 0.7595729
2.4181282122929892 0.7595678
2.4321165323257445 0.75956285
2.4457587242126464 0.759558
2.4575420220692954 0.75955313
2.472909998893738 0.7595482
2.486974287033081 0.75954276
2.501265859603882 0.7595376
2.5150938630104065 0.75953233
2.528647009531657 0.75952744
2.5429454406102496 0.75952244
2.556762675444285 0.75951767
2.5688081701596577 0.75951284
2.5807299852371215 0.75950766
2.592498866717021 0.7595027
2.604522176583608 0.75949776
2.616080582141876 0.7594924
2.6302958806355794 0.7594875
2.644685526688894 0.75948226
2.659341029326121 0.7594772
2.673379890124003 0.75947237
2.684990441799164 0.75946736
2.6966213901837666 0.7594619
2.7104029377301533 0.7594567
2.724376205603282 0.7594517
2.7381530086199444 0.7594467
2.7501305898030597 0.759442
2.762399951616923 0.7594373
2.7742470502853394 0.75943244
2.7861545205116274 0.75942755
2.800009818871816 0.7594228
2.8136443773905437 0.7594179
2.824764545758565 0.7594128
2.8369502782821656 0.7594078
2.850880968570709 0.7594031
2.86471240123113 0.75939816
2.87606893380483 0.7593929
2.8895795226097105 0.75938815
2.903508206208547 0.75938326
2.915506319204966 0.75937814
2.926527464389801 0.7593729
2.9375489195187887 0.7593679
2.9528758049011232 0.7593632
2.9672950943311056 0.7593579
2.9800166209538776 0.75935304
2.9915465315183005 0.7593483
3.005419639746348 0.75934327
3.0195308248202006 0.7593379
3.0337868014971416 0.75933325
3.0468225757280987 0.7593284
3.0582322160402935 0.7593232
3.0703354517618817 0.7593182
3.082648503780365 0.75931317
3.0943989555040994 0.7593082
3.105851085980733 0.75930333
3.1199673891067503 0.7592987
3.1337546706199646 0.7592938
3.1474076986312864 0.7592894
3.161262158552806 0.7592844
3.173258662223816 0.7592793
3.185287769635518 0.7592739
3.1967262744903566 0.7592686
3.2104732394218445 0.7592636
3.224167454242706 0.7592586
3.2358874241511026 0.75925356
3.2496634006500242 0.7592483
3.263477885723114 0.75924337
3.2760154644648236 0.7592383
3.290198826789856 0.7592331
3.302011982599894 0.759228
3.315683821837107 0.759223
3.3296090841293333 0.75921774
3.341417117913564 0.7592127
3.3536737600962323 0.7592073
3.365292259057363 0.75920236
3.37921728293101 0.75919753
3.395170295238495 0.7591924
3.4096400777498883 0.75918704
3.4235384861628213 0.75918204
3.43650320370992 0.7591767
3.4499503215154013 0.75917155
3.464157990614573 0.75916654
3.4792495210965475 0.75916165
3.4930353005727133 0.75915676
3.506950000921885 0.759152
3.5210990071296693 0.75914687
3.533000659942627 0.75914156
3.5470382809638976 0.75913674
3.560785977045695 0.7591319
3.572742672761281 0.7591272
3.5850304206212362 0.75912225
3.5985482931137085 0.75911707
3.612354016304016 0.759112
3.624198818206787 0.7591072
3.6363492528597514 0.75910264
3.6499985257784524 0.75909775
3.6627548853556315 0.7590928
3.676638980706533 0.75908744
3.68994589249293 0.7590826
3.7036078929901124 0.7590777
3.715188697973887 0.7590727
3.726458787918091 0.759068
3.7384317914644876 0.75906324
3.7494767864545184 0.759058
3.76101842323939 0.7590528
3.775205453236898 0.7590473
3.7890233675638836 0.75904274
3.8033361514409383 0.75903785
3.8171421686808267 0.7590328
3.83120090564092 0.75902754
3.8438260078430178 0.7590223
3.8552396138509115 0.75901735
3.8658911983172097 0.75901246
3.876810872554779 0.7590079
3.887568700313568 0.759003
3.9013120412826536 0.7589979
3.9153990228970845 0.7589932
3.928808319568634 0.75898826
3.942744183540344 0.7589836
3.9567519545555117 0.7589786
3.9707621494928995 0.7589734
3.9845081845919292 0.7589685
3.9961064219474793 0.75896347
4.010375881195069 0.7589584
4.022717289129893 0.7589534
4.0367711186409 0.7589483
4.05084281762441 0.7589431
4.064989395936331 0.75893843
4.078598169485728 0.7589336
4.093077544371287 0.75892866
4.10772426923116 0.7589238
4.12052678267161 0.75891894
4.1325952013333636 0.7589143
4.144621352354686 0.7589091
4.156216303507487 0.7589043
4.170050716400146 0.75889874
4.183745034535726 0.7588945
4.197814242045085 0.7588897
4.209866325060527 0.7588845
4.2231595357259115 0.75887936
4.235017196337382 0.7588743
4.250014078617096 0.75886947
4.264675764242808 0.7588645
4.278037603696188 0.7588592
4.2890085538228355 0.75885403
4.301497586568197 0.75884897
4.315086861451467 0.758844
4.328798858324687 0.75883913
4.34282029469808 0.7588342
4.356741531689962 0.7588293
4.370507915814717 0.75882435
4.384968396027883 0.7588194
4.398988568782807 0.7588146
4.412447309494018 0.75880986
4.426425433158874 0.7588052
4.440112745761871 0.75880045
4.454787882169088 0.75879556
4.469364984830221 0.7587904
4.483452570438385 0.7587856
4.497120789686838 0.7587806
4.5112258752187095 0.75877565
4.525233006477356 0.75877106
4.5374931454658505 0.758766
4.5526659965515135 0.75876087
4.567137587070465 0.75875664
4.5800999720891316 0.7587517
4.59409346183141 0.75874627
4.60830862124761 0.75874156
4.622838842868805 0.75873655
4.637206931908925 0.7587313
4.649432456493377 0.7587264
4.663018170992533 0.7587217
4.676952135562897 0.7587168
4.691214044888814 0.7587118
4.705244779586792 0.75870717
4.719228216012319 0.7587021
4.7302879929542545 0.7586968
4.744110576311747 0.75869167
4.758311049143473 0.7586868
4.772293098767599 0.7586819
4.78599241177241 0.7586772
4.799883357683817 0.7586723
4.8138984402020775 0.758667
4.828088291486105 0.758662
4.839659357070923 0.7586568
4.851283550262451 0.75865245
4.863276402155559 0.75864744
4.8773002465566 0.7586423
4.891544079780578 0.7586373
4.9056145985921225 0.7586324
4.921040463447571 0.7586277
4.935631346702576 0.758623
4.9494641105333965 0.7586186
4.963525231679281 0.7586136
4.975157630443573 0.75860864
4.987359829743704 0.75860345
4.999601638317108 0.7585983
5.0110542257626856 0.75859326
5.023148890336355 0.7585885
5.037092427412669 0.75858325
5.051382978757222 0.7585783
5.065567549069723 0.75857335
5.0795753479003904 0.7585685
5.09278826713562 0.7585634
5.105228825410207 0.7585582
5.1172706087430315 0.7585535
5.131048826376597 0.75854856
5.144911432266236 0.75854367
5.158125527699789 0.75853866
5.172166812419891 0.7585334
5.186360124746958 0.7585287
5.200372346242269 0.7585238
5.214350696404775 0.75851935
5.229541567961375 0.7585148
5.243836228052775 0.75850993
5.2574498653411865 0.7585049
5.271080561478933 0.75849986
5.28230607509613 0.7584952
5.293867611885071 0.7584903
5.305553837617238 0.75848585
5.319995661576589 0.75848085
5.334144635995229 0.7584758
5.345169496536255 0.7584712
5.359532769521078 0.7584662
5.3736189564069115 0.758461
5.385953970750173 0.75845623
5.397838326295217 0.7584511
5.411498034000397 0.7584461
5.425364740689596 0.7584412
5.439052232106527 0.7584366
5.453497290611267 0.7584317
5.467198928197225 0.75842685
5.481849539279938 0.7584219
5.496508669853211 0.75841695
5.510305102666219 0.7584122
5.523922332127889 0.7584071
5.538231253623962 0.7584023
5.552547311782837 0.7583977
5.566455868879954 0.7583925
5.580490318934123 0.7583876
5.592328822612762 0.75838286
5.604320212205251 0.75837773
5.618242295583089 0.7583728
5.6319867690404255 0.758368
5.644434944788615 0.75836307
5.65880438486735 0.7583581
5.67290491660436 0.7583531
5.685732007026672 0.7583481
5.696969338258108 0.7583433
5.710833644866943 0.7583387
5.72456431388855 0.75833374
5.738569823900859 0.7583289
5.750554279486338 0.7583239
5.763731416066488 0.758319
5.775662624835968 0.7583142
5.787614623705546 0.75830907
5.7994500319163 0.75830436
5.810650932788849 0.7582998
5.82182449499766 0.7582947
5.8331897815068565 0.75829005
5.843601413567861 0.758285
5.857900925477346 0.7582802
5.871873879432679 0.75827515
5.885630897680918 0.7582707
5.898963979880015 0.7582659
5.91280601421992 0.758261
5.927833445866903 0.7582562
5.942505860328675 0.7582516
5.956821608543396 0.7582467
5.971227180957794 0.75824183
5.985216085116068 0.758237
5.997315772374471 0.75823224
6.009323418140411 0.758227
6.023797003428141 0.75822186
6.037905669212341 0.758217
6.049877472718557 0.75821203
6.062855331103007 0.7582069
6.077127265930176 0.7582023
6.091347150007883 0.7581975
6.10373652378718 0.7581931
6.117761667569479 0.758188
6.13113354841868 0.75818306
6.144880759716034 0.7581783
6.159235882759094 0.75817347
6.173604512214661 0.7581688
6.18750319480896 0.7581638
6.2015973369280495 0.75815886
6.215539002418518 0.75815374
6.2296058694521586 0.7581487
6.243488212426503 0.7581437
6.257215102513631 0.7581389
6.269407494862874 0.75813377
6.283571767807007 0.75812924
6.297866467634837 0.7581244
6.31168616215388 0.7581193
6.323626557985942 0.7581146
6.337660404046376 0.75810975
6.351395396391551 0.75810504
6.365277349948883 0.75810003
6.3791243950525915 0.7580953
6.3909768263498945 0.75809044
6.403126760323842 0.75808537
6.414731697241465 0.7580806
6.4264112631479895 0.7580757
6.440316557884216 0.758071
6.453981284300486 0.7580668
6.46553635597229 0.7580619
6.479756915569306 0.75805676
6.4950699726740515 0.758052
6.509453658262888 0.75804716
6.523511898517609 0.7580424
6.537407342592875 0.7580377
6.551282449563344 0.7580327
6.565415104230245 0.75802785
6.579405224323272 0.75802314
6.591460386912028 0.7580184
6.603842993577321 0.7580135
6.617804896831513 0.75800854
6.631931110223134 0.7580035
6.642648474375407 0.7579989
6.6567745486895245 0.7579941
6.672004477183024 0.7579897
6.684517991542816 0.75798476
6.698703336715698 0.7579798
6.713401710987091 0.757975
6.725409730275472 0.75797063
6.737776060899098 0.7579658
6.751890893777212 0.7579607
6.765804696083069 0.75795597
6.77982147137324 0.757951
6.793746161460876 0.75794625
6.807966383298238 0.75794184
6.821988423665364 0.7579369
6.834042660395304 0.75793177
6.847299567858378 0.757927
6.861489049593607 0.75792265
6.874972987174988 0.7579177
6.889277076721191 0.75791276
6.903635505835215 0.75790745
6.917934381961823 0.7579029
6.932336211204529 0.757898
6.945963573455811 0.7578933
6.9612325231234236 0.75788856
6.972414636611939 0.75788385
6.984831484158834 0.7578791
6.996839491526286 0.7578745
7.010916475454966 0.75786954
7.025062676270803 0.75786483
7.039015253384908 0.7578598
7.053111684322357 0.7578553
7.0670685450236 0.7578507
7.08099281390508 0.7578456
7.094952233632406 0.75784075
7.108877940972646 0.757836
7.122812116146088 0.7578308
7.136302749315898 0.7578262
7.148037548859914 0.757821
7.159998118877411 0.7578162
7.171471420923869 0.7578112
7.1825631578763325 0.7578065
7.196979955832163 0.7578013
7.210811531543731 0.7577963
7.224581321080525 0.7577914
7.238729894161224 0.75778645
7.249846831957499 0.75778204
7.262443979581197 0.7577774
7.274405471483866 0.7577728
7.286348028977712 0.7577679
7.298230155309041 0.7577629
7.310115321477254 0.75775796
7.324779808521271 0.7577533
7.3387208143870035 0.7577483
7.3526606798172 0.7577438
7.366583840052287 0.7577392
7.378083225091299 0.7577341
7.392083752155304 0.7577295
7.406511310736338 0.75772434
7.420815138022105 0.7577195
7.43492712577184 0.7577149
7.44875158071518 0.75771016
7.462463144461314 0.7577054
7.47697020371755 0.75770026
7.490766290823618 0.7576956
7.505072244008383 0.7576908
7.517217445373535 0.75768614
7.530811901887258 0.75768137
7.5446048974990845 0.75767624
7.5563820719718935 0.7576716
7.568594956398011 0.75766635
7.5828760425249735 0.75766176
7.597064960002899 0.7576567
7.611123657226562 0.7576519
7.6249495108922325 0.7576472
7.636566388607025 0.75764227
7.650221784909566 0.75763774
7.66424734989802 0.7576329
7.677862389882406 0.757628
7.689595897992452 0.75762326
7.703972776730855 0.7576185
7.718122613430023 0.7576133
7.732007392247518 0.75760865
7.745882976055145 0.75760365
7.759607140223185 0.7575991
7.77116113503774 0.7575946
7.782774972915649 0.75758946
7.796730502446493 0.75758475
7.810742473602295 0.7575798
7.825012997786204 0.75757486
7.838361712296804 0.75757
7.850483516852061 0.75756526
7.8653950969378155 0.7575604
7.878893864154816 0.757556
7.892586708068848 0.757551
7.90407075881958 0.75754637
7.916063058376312 0.7575418
7.92843736410141 0.75753725
7.939343229929606 0.7575325
7.951399397850037 0.75752765
7.964002335071564 0.7575225
7.977715075016022 0.7575176
7.991913855075836 0.7575129
8.004057057698567 0.75750834
8.016011210282644 0.75750345
8.028611568609874 0.75749886
8.040357967217764 0.7574943
8.0522283355395 0.7574897
8.06392115354538 0.757485
8.075576678911846 0.7574799
8.087573715051015 0.7574752
8.101926835378011 0.75747037
8.115974140167236 0.7574658
8.129585528373719 0.7574607
8.145403190453846 0.757456
8.15927149852117 0.75745094
8.172828094164531 0.75744617
8.187115164597829 0.7574412
8.198739453156788 0.7574365
8.212576635678609 0.75743216
8.226578795909882 0.7574273
8.240287697315216 0.7574225
8.253996034463247 0.75741756
8.268265358606975 0.7574125
8.28231981197993 0.757408
8.294078775246938 0.7574035
8.305932323137919 0.7573983
8.320048654079438 0.7573936
8.334421114126842 0.75738907
8.348538756370544 0.75738454
8.361166314284008 0.7573797
8.375255290667216 0.7573748
8.389444375038147 0.75737023
8.401462566852569 0.7573656
8.414197790622712 0.75736046
8.428380767504374 0.7573558
8.441805454095205 0.75735086
8.455687586466471 0.75734603
8.467703445752461 0.75734127
8.479836698373159 0.7573367
8.49349890947342 0.75733167
8.507489709059397 0.7573269
8.521653918425242 0.7573222
8.533525896072387 0.7573176
8.54521694580714 0.75731254
8.559241886933645 0.75730795
8.573251815636953 0.7573031
8.584978620211283 0.7572985
8.59708793560664 0.7572937
8.610832083225251 0.7572886
8.625050004323324 0.75728387
8.636796335379282 0.75727874
8.651200890541077 0.75727403
8.665192385514578 0.75726914
8.676902298132578 0.75726473
8.691210734844208 0.75726
8.705179564158122 0.7572553
8.717025323708851 0.75725067
8.72925998767217 0.75724614
8.741840414206187 0.7572414
8.752780441443125 0.7572365
8.767353789011638 0.7572314
8.781258229414622 0.75722665
8.793068007628124 0.75722176
8.805322686831156 0.7572175
8.817484744389851 0.75721264
8.829657244682313 0.7572078
8.843554099400839 0.7572028
8.855644532044728 0.7571981
8.8701828956604 0.757193
8.884897601604461 0.75718826
8.899204194545746 0.7571837
8.911319788297018 0.7571789
8.922822332382202 0.75717443
8.937326673666636 0.75716954
8.951556054751078 0.757165
8.965532155831655 0.75715995
8.977297949790955 0.75715524
8.990681131680807 0.7571508
9.004763110478718 0.75714606
9.01881198088328 0.75714135
9.032557706038157 0.75713646
9.046696937084198 0.7571317
9.060547355810801 0.7571269
9.072683672110239 0.75712246
9.085193129380544 0.75711775
9.097727890809377 0.75711304
9.111944222450257 0.75710875
9.126527404785156 0.7571039
9.140144352118174 0.75709903
9.151859724521637 0.75709444
9.162794653574625 0.7570899
9.17355793317159 0.7570853
9.185321569442749 0.7570807
9.197286474704743 0.75707597
9.20962804555893 0.7570714
9.221231583754221 0.75706655
9.232793545722961 0.7570621
9.24463530778885 0.7570576
9.257172775268554 0.75705296
9.272182329495747 0.7570482
9.286667239665984 0.75704336
9.298881300290425 0.7570387
9.314120630423227 0.75703424
9.328394822279613 0.7570295
9.342070464293162 0.7570249
9.356244162718456 0.7570199
9.370901830991109 0.75701493
9.385447096824645 0.7570103
9.399029616514841 0.7570056
9.41057810386022 0.75700104
9.422708531220755 0.7569964
9.434659425417582 0.7569914
9.445745046933492 0.75698644
9.457436605294545 0.7569818
9.471545879046122 0.7569767
9.485867710908254 0.75697213
9.499521565437316 0.75696737
9.513417418797811 0.75696266
9.525299231211344 0.7569578
9.53560950756073 0.7569532
9.547598540782928 0.7569488
9.559600591659546 0.7569439
9.571733697255452 0.75693876
9.586019651095073 0.756934
9.600284846623738 0.75692946
9.615218007564545 0.75692487
9.631229297320049 0.75692016
9.645293045043946 0.7569152
9.658959293365479 0.7569107
9.671042037010192 0.75690603
9.683014194170633 0.75690114
9.694902046521504 0.7568963
9.706420799096426 0.7568915
9.718010950088502 0.75688666
9.731630329291026 0.7568822
9.745245766639709 0.75687736
9.75859042008718 0.75687236
9.771748312314351 0.7568675
9.78650984764099 0.7568629
9.800159708658855 0.7568581
9.813350601991017 0.75685334
9.827409772078196 0.75684863
9.840977764129638 0.75684386
9.851321196556091 0.75683945
9.862566324075063 0.7568349
9.87614421447118 0.7568303
9.890120836098989 0.7568256
9.902712500095367 0.75682056
9.915984797477723 0.7568162
9.931495837370555 0.75681174
9.945089733600616 0.7568069
9.958806610107422 0.7568024
9.972091845671336 0.7567972
9.986021876335144 0.75679225
9.9998339732488 0.75678736
10.011210127671559 0.7567834
10.024953254063924 0.75677836
10.038331802686056 0.7567736
10.051996147632599 0.7567686
10.066481224695842 0.75676364
10.080419365564982 0.75675887
10.093578867117564 0.7567542
10.107706113656361 0.75674987
10.119968557357788 0.75674504
10.134219213326771 0.75674033
10.147972619533538 0.7567356
10.161355729897817 0.75673115
10.17578007777532 0.7567265
10.18966703414917 0.75672174
10.203159034252167 0.75671715
10.218009134133657 0.7567124
10.229247355461121 0.7567079
10.240571173032125 0.75670344
10.254568735758463 0.7566985
10.268361842632293 0.75669396
10.279841721057892 0.75668913
10.291068387031554 0.7566848
10.302503442764282 0.75668013
10.31405824025472 0.7566757
10.327831677595775 0.75667095
10.341342496871949 0.75666636
10.35291802485784 0.7566617
10.366208879152934 0.7566571
10.37950420777003 0.7566522
10.392804010709126 0.7566478
10.406696061293284 0.75664324
10.421043038368225 0.7566385
10.434692243734995 0.7566339
10.44822187423706 0.7566291
10.461734076340994 0.75662404
10.475934104124706 0.7566195
10.48936487833659 0.75661457
10.503387252489725 0.75661016
10.516962623596191 0.75660557
10.531519583861034 0.7566006
10.54517347017924 0.75659585
10.558741088708242 0.7565913
10.572528672218322 0.7565863
10.58598688840866 0.7565819
10.59976543188095 0.7565773
10.613203843434652 0.75657237
10.624696063995362 0.75656784
10.636128739515941 0.7565636
10.647661391894022 0.75655895
10.66120771964391 0.75655437
10.674248282114664 0.7565498
10.688501012325286 0.75654525
10.702135491371155 0.7565407
10.715507324536642 0.75653607
10.726677401860554 0.7565314
10.738343624273936 0.7565268
10.749864002068838 0.7565222
10.760862449804941 0.7565173
10.772061610221863 0.7565125
10.787056132157643 0.7565081
10.801807292302449 0.756503
10.815193279584248 0.75649846
10.828888154029846 0.756494
10.842369826634725 0.7564893
10.853932030995686 0.7564848
10.867632166544597 0.7564802
10.881387901306152 0.7564755
10.8953466852506 0.75647074
10.908201471964519 0.7564661
10.920322477817535 0.7564615
10.934607911109925 0.7564569
10.948894107341767 0.75645226
10.962319882710775 0.7564475
10.976329298814138 0.75644267
10.990069099267323 0.7564384
11.00377914905548 0.7564333
11.01471929550171 0.7564288
11.028158652782441 0.756424
11.041393526395161 0.7564199
11.054965909322103 0.7564149
11.068527638912201 0.7564101
11.080281631151836 0.75640523
11.093022270997364 0.7564006
11.106752240657807 0.7563961
11.120829312006633 0.7563915
11.132395708560944 0.75638694
11.143614916006724 0.75638217
11.154924647013347 0.75637734
11.168447387218475 0.7563728
11.18164764245351 0.756368
11.195160150527954 0.7563634
11.208807130654654 0.75635886
11.222558069229127 0.7563544
11.233609398206076 0.75634974
11.246882673104604 0.7563449
11.258357632160187 0.75634044
11.271852362155915 0.7563357
11.28549788792928 0.7563307
11.295951068401337 0.7563259
11.307752776145936 0.7563214
11.319752343495686 0.7563164
11.330520256360371 0.7563118
11.340751175085703 0.7563072
11.351980686187744 0.756302
11.36547026236852 0.7562972
11.378901974360149 0.75629276
11.393281384309132 0.756288
11.405058713754018 0.75628364
11.416579155127208 0.7562788
11.430023423830669 0.7562742
11.443465030193329 0.7562696
11.457944492499033 0.7562647
11.471323843797048 0.75626016
11.482898672421774 0.7562551
11.494373663266499 0.7562509
11.505286705493926 0.75624645
11.516493356227874 0.7562419
11.527860057353973 0.7562373
11.53835658232371 0.75623286
11.549606255690257 0.7562285
11.561198389530182 0.75622386
11.573147690296173 0.7562191
11.58743856747945 0.7562145
11.601480801900228 0.75620955
11.615060567855835 0.7562049
11.62824512720108 0.75620043
11.6389080286026 0.75619596
11.651022358735402 0.75619113
11.664462514718373 0.7561864
11.678044152259826 0.7561819
11.689684228102367 0.75617725
11.704813579718271 0.7561725
11.718312346935273 0.7561676
11.731358750661213 0.75616324
11.744933728377024 0.7561587
11.758484677473705 0.7561541
11.772643152872721 0.75614995
11.786856289704641 0.7561456
11.80005138317744 0.75614077
11.813377777735392 0.7561357
11.827331296602885 0.7561312
11.841036903858186 0.7561263
11.85492087205251 0.7561215
11.868639290332794 0.7561169
11.882152696450552 0.7561123
11.89560317993164 0.7561077
11.906704262892406 0.7561034
11.918264957269033 0.7560989
11.929788947105408 0.756094
11.941223418712616 0.7560894
11.955134173234304 0.75608474
11.968879421552023 0.7560799
11.982631933689117 0.7560752
11.99391446908315 0.7560704
12.005629909038543 0.7560664
12.017255568504334 0.7560617
12.029036132494609 0.75605714
12.040361746152241 0.75605255
12.053821257750194 0.7560476
12.067579340934753 0.75604326
12.080858484903972 0.7560391
12.09499626159668 0.7560348
12.108377953370413 0.75603026
12.122727517286936 0.75602597
12.136597927411398 0.75602084
12.150165065129597 0.7560161
12.163245741526286 0.75601166
12.174099747339884 0.75600684
12.184696702162425 0.7560023
12.195815992355346 0.7559975
12.206306926409404 0.75599265
12.218713772296905 0.75598836
12.233318777879079 0.7559838
12.246694691975911 0.75597924
12.260705022017161 0.75597465
12.27428560256958 0.75597
12.286041895548502 0.7559649
12.29706273873647 0.7559604
12.310460011164347 0.7559558
12.324087735017141 0.7559511
12.338063434759777 0.75594664
12.351713339487711 0.7559423
12.36515645980835 0.7559377
12.376508748531341 0.7559334
12.390193915367126 0.755929
12.40395157734553 0.75592434
12.415745830535888 0.7559197
12.429035472869874 0.7559151
12.442580576737722 0.7559106
12.453569400310517 0.75590616
12.467624278863271 0.7559016
12.479180820782979 0.7558969
12.492375202973683 0.75589263
12.50548694928487 0.7558881
12.519179781277975 0.7558835
12.532704003651936 0.75587904
12.546351099014283 0.7558744
12.559818891684214 0.7558699
12.574044891198476 0.7558654
12.587743087609608 0.75586087
12.601718680063884 0.7558565
12.613081014156341 0.75585186
12.624477767944336 0.75584716
12.638243389129638 0.7558425
12.65242921113968 0.755838
12.666055790583293 0.7558335
12.67844045162201 0.75582886
12.691637535889944 0.7558243
12.704855358600616 0.7558203
12.718767992655437 0.755816
12.73251520395279 0.75581133
12.74582013686498 0.75580674
12.758892007668813 0.7558024
12.772969750563304 0.7557974
12.786952312787374 0.75579286
12.800808970133463 0.7557885
12.812483986218771 0.7557839
12.823332870006562 0.7557794
12.834950383504232 0.75577486
12.846388975779215 0.75577015
12.856919193267823 0.75576544
12.86878213485082 0.7557609
12.881424423058828 0.75575656
12.896522498130798 0.7557523
12.909001489480337 0.75574785
12.922399711608886 0.75574327
12.936047168572744 0.7557385
12.950002960364024 0.755734
12.963850824038188 0.75572956
12.975142168998719 0.7557257
12.986651996771494 0.7557209
12.998019397258759 0.7557163
13.009365705649058 0.7557121
13.02284895181656 0.75570744
13.034704999128978 0.755703
13.044834411144256 0.7556988
13.058771971861521 0.75569415
13.072559467951457 0.75568926
13.086796418825786 0.7556849
13.100193119049072 0.75568026
13.112993478775024 0.7556754
13.126345531145732 0.7556709
13.140389982859293 0.7556663
13.154087976614635 0.7556614
13.165420969327291 0.7556564
13.176378115018208 0.75565195
13.188053135077158 0.7556474
13.201283685366313 0.7556427
13.216096003850302 0.755638
13.22986285686493 0.75563335
13.243874287605285 0.75562924
13.257640779018402 0.7556248
13.27131199836731 0.7556201
13.285628294944763 0.7556156
13.29912211894989 0.7556109
13.313228392601014 0.7556063
13.327213291327158 0.7556015
13.340911002953847 0.7555968
13.354511872927349 0.7555922
13.367938101291656 0.75558776
13.3821124792099 0.7555832
13.396126703421276 0.755579
13.40993994474411 0.7555747
13.423914388815563 0.7555707
13.437165602048237 0.7555658
13.45057073434194 0.75556135
13.46407918135325 0.7555568
13.477682828903198 0.7555522
13.491307870546978 0.7555479
13.505101283391317 0.7555432
13.519051281611125 0.75553864
13.53241089185079 0.75553393
13.543402906258901 0.7555294
13.55507904291153 0.75552493
13.566531336307525 0.75552046
13.579494893550873 0.75551593
13.593438704808554 0.7555114
13.603956933816274 0.7555072
13.617736681302388 0.75550276
13.631813780466716 0.7554981
13.646098903814952 0.7554934
13.659484382470449 0.75548875
13.672871605555217 0.7554842
13.686823038260142 0.7554796
13.700360627969106 0.75547475
13.714435005187989 0.7554699
13.728693370024363 0.75546545
13.742128662268321 0.755461
13.75541968345642 0.75545603
13.766425327459972 0.7554516
13.777523088455201 0.75544715
13.789250743389129 0.75544256
13.80062491496404 0.7554378
13.814344306786856 0.7554332
13.82928074200948 0.7554287
13.843928559621174 0.75542414
13.857900083065033 0.75542027
13.871950034300486 0.7554155
13.885795203844706 0.75541097
13.898963669935862 0.7554065
13.912217752138774 0.7554017
13.925420999526978 0.755397
13.939081275463105 0.7553925
13.95291812022527 0.75538784
13.963229525089265 0.75538313
13.974154396851857 0.7553786
13.985703202088674 0.75537425
13.997221052646637 0.75536996
14.009317187468211 0.75536525
14.020387053489685 0.75536096
14.033767108122507 0.7553562
14.046574711799622 0.7553521
14.061456072330476 0.7553473
14.075302429993947 0.75534254
14.088744401931763 0.75533813
14.100193492571513 0.7553337
14.110783998171488 0.75532913
14.1222904920578 0.7553245
14.133438193798066 0.7553201
14.14741011063258 0.7553157
14.161021888256073 0.75531095
14.174432790279388 0.75530636
14.18814689318339 0.75530195
14.201218517621358 0.7552973
14.212503333886465 0.7552928
14.22467520236969 0.755288
14.236444664001464 0.75528336
14.249828433990478 0.75527894
14.263670301437378 0.75527424
14.27710019350052 0.75527006
14.290680782000225 0.75526524
14.304119308789572 0.7552606
14.31809231042862 0.7552565
14.329581797122955 0.75525206
14.34095068772634 0.7552476
14.354670377572377 0.7552432
14.368709834416707 0.75523853
14.381938230991363 0.75523394
14.395322287082672 0.7552297
14.409313444296519 0.7552251
14.420829892158508 0.7552207
14.434521369139354 0.7552166
14.448997942606608 0.7552122
14.463274697462717 0.7552078
14.476269781589508 0.7552036
14.49061215321223 0.75519896
14.504241454601289 0.7551944
14.518000253041585 0.7551899
14.531714574495952 0.75518566
14.542610545953115 0.755181
14.553966093063355 0.7551765
14.56535664399465 0.7551721
14.577893797556559 0.75516725
14.591353758176167 0.75516284
14.605013112227121 0.7551584
14.617371129989625 0.755154
14.630999704202017 0.7551494
14.644971573352814 0.755145
14.658521827061971 0.7551407
14.670828779538473 0.7551362
14.684930233160655 0.7551317
14.69878945350647 0.7551273
14.711828684806823 0.75512296
14.725306741396587 0.75511837
14.739278928438823 0.75511426
14.753136905034383 0.7551094
14.766618657112122 0.755105
14.78011219104131 0.7551005
14.79356339375178 0.7550959
14.807099703947703 0.75509155
14.821328528722127 0.7550872
14.832795258363088 0.7550822
14.843702741463979 0.7550775
14.855595715840657 0.75507313
14.867862550417582 0.7550685
14.882420603434245 0.75506413
14.896069931983948 0.75505966
14.910165039698283 0.7550552
14.922892717520396 0.755051
14.936564004421234 0.7550466
14.94778444369634 0.7550419
14.959111773967743 0.75503695
14.969794285297393 0.75503266
14.981026244163512 0.7550281
14.992143297195435 0.7550235
15.00273537238439 0.7550188
15.016646917661031 0.7550146
15.030437854925792 0.7550101
15.043903028964996 0.75500566
15.058019093672435 0.7550013
15.072077445189159 0.7549969
15.085509677728018 0.75499225
15.0997438788414 0.75498796
15.113079535961152 0.7549833
15.124399562676748 0.7549789
15.137667318185171 0.7549743
15.15118788878123 0.75496966
15.163768549760183 0.7549656
15.177801696459452 0.7549613
15.19163010517756 0.75495654
15.203799569606781 0.75495213
15.214436829090118 0.7549478
15.225524365901947 0.7549432
15.238775555292765 0.75493914
15.252766068776449 0.75493467
15.264113291104634 0.7549301
15.275575931866964 0.75492555
15.289195124308268 0.7549212
15.303372351328532 0.754917
15.317415499687195 0.75491256
15.331654683748882 0.754908
15.345515215396881 0.75490373
15.357213262716929 0.75489926
15.369259937604268 0.7548948
15.381109948952993 0.7548903
15.394620517889658 0.7548858
15.408411288261414 0.7548815
15.421888494491578 0.7548769
15.435322221120199 0.75487256
15.446505320072173 0.7548682
15.460074543952942 0.7548638
15.47361867427826 0.7548593
15.487287656466167 0.7548546
15.501037160555521 0.75485027
15.51159964799881 0.75484574
15.523133214314779 0.7548413
15.536433601379395 0.7548368
15.550628638267517 0.7548323
15.564020474751791 0.7548279
15.575428624947866 0.7548237
15.587197645505269 0.7548191
15.601235151290894 0.7548148
15.615438191095988 0.75481075
15.628464945157369 0.75480616
15.642477790514628 0.7548018
15.656505715847015 0.75479716
15.670100275675455 0.7547931
15.683759085337321 0.75478864
15.695401966571808 0.7547844
15.707224678993224 0.7547798
15.718681434790293 0.7547754
15.730613688627878 0.75477076
15.742333070437114 0.7547666
15.755800473690034 0.75476223
15.7695951739947 0.75475806
15.783181281884511 0.7547536
15.793694114685058 0.7547495
15.805017900466918 0.75474477
15.818635888894399 0.7547404
15.832016662756603 0.7547356
15.84595946073532 0.7547314
15.859787507851918 0.7547267
15.873395454883575 0.75472254
15.884827375411987 0.7547179
15.898244178295135 0.7547135
15.91193722486496 0.75470906
15.92532012462616 0.7547046
15.93957447608312 0.75469995
15.954109072685242 0.75469553
15.96790308157603 0.7546909
15.981102255980174 0.7546865
15.99465216398239 0.75468177
16.008150009314217 0.75467724
16.01973202228546 0.7546728
16.031280700365702 0.7546682
16.042615497112273 0.7546635
16.05407857100169 0.7546593
16.066718010107675 0.7546547
16.078339139620464 0.75465024
16.091995517412823 0.75464565
16.10609366893768 0.7546411
16.11982722679774 0.75463617
16.133404910564423 0.75463194
16.145391007264454 0.7546276
16.15695638259252 0.75462306
16.167904365062714 0.75461847
16.181301923592887 0.7546145
16.1949205438296 0.75460947
16.207854747772217 0.7546052
16.221843032042184 0.75460064
16.235667077700295 0.7545961
16.24912889401118 0.7545916
16.26274125178655 0.754587
16.276707196235655 0.75458264
16.290288285414377 0.75457835
16.30437513589859 0.7545741
16.318598874409993 0.7545699
16.33032548824946 0.7545657
16.342899843056998 0.7545617
16.356416050593058 0.75455767
16.370262348651885 0.75455326
16.38483769496282 0.75454867
16.39884206453959 0.75454414
16.410077671209972 0.7545399
16.423627460002898 0.7545354
16.43673619826635 0.75453115
16.449929483731587 0.7545266
16.462175834178925 0.75452256
16.47232548793157 0.75451785
16.484876068433127 0.75451374
16.49883064428965 0.75450885
16.512265968322755 0.7545043
16.52607253789902 0.75450003
16.53951997756958 0.754496
16.553029946486156 0.7544917
16.56642220815023 0.7544871
16.580185476938883 0.754483
16.594146597385407 0.7544784
16.607864967981975 0.7544738
16.61952604850133 0.75446945
16.631205888589225 0.75446486
16.641873037815095 0.75446045
16.652028210957845 0.75445616
16.66597724755605 0.75445217
16.679803975423177 0.7544479
16.693128474553426 0.7544433
16.706235945224762 0.75443876
16.720059168338775 0.7544346
16.733877511819205 0.75443023
16.74743766784668 0.75442576
16.761221142609916 0.7544215
16.772099602222443 0.7544173
16.786072484652202 0.754413
16.79946435689926 0.7544085
16.810729666550955 0.7544042
16.822276278336844 0.7543996
16.833334970474244 0.7543953
16.843997196356455 0.75439084
16.85715739329656 0.7543863
16.870845238367718 0.7543817
16.885043422381084 0.75437737
16.898942104975383 0.75437295
16.91242200533549 0.75436854
16.92342360417048 0.75436425
16.937353026866912 0.7543598
16.951385406653085 0.7543552
16.964987115065256 0.7543506
16.978292830785115 0.7543455
16.989646955331168 0.7543409
17.000286702315012 0.75433654
17.01121360460917 0.7543321
17.025732986132304 0.75432765
17.040231426556904 0.75432354
17.054259423414866 0.75431895
17.068281483650207 0.7543145
17.079435026645662 0.75431
17.092671406269073 0.75430566
17.106315759817758 0.7543012
17.1202432513237 0.7542969
17.133531574408213 0.7542926
17.147152944405875 0.75428826
17.161067497730254 0.75428367
17.174716544151305 0.75427914
17.188542505105335 0.7542749
17.20222688515981 0.7542704
17.215503334999084 0.7542661
17.228975665569305 0.7542617
17.24247706333796 0.7542576
17.253910489877065 0.7542532
17.265405921141305 0.7542491
17.27738340695699 0.75424486
17.290618459383648 0.75424016
17.304444098472594 0.7542358
17.31832946141561 0.754232
17.331875069936117 0.754228
17.345211974779765 0.7542232
17.358780352274575 0.7542188
17.372408028443655 0.7542144
17.385864357153576 0.7542096
17.39919786453247 0.7542049
17.41273535490036 0.7542007
17.427795457839967 0.7541965
17.442218844095866 0.7541919
17.45577240784963 0.7541874
17.469221234321594 0.7541832
17.483467690149944 0.7541787
17.49715189933777 0.75417405
17.510761320590973 0.75416934
17.523934257030486 0.75416493
17.53579371770223 0.75416076
17.547122848033904 0.75415605
17.557940296332042 0.75415176
17.570486056804658 0.7541473
17.584634149074553 0.7541431
17.596017376581827 0.7541387
17.609535030523936 0.75413406
17.62321089108785 0.7541299
17.637055146694184 0.7541253
17.648627674579622 0.75412077
17.660111455122628 0.7541168
17.672094118595123 0.75411224
17.68391735156377 0.7541079
17.69854871829351 0.7541035
17.712456564108532 0.7540992
17.726090133190155 0.7540948
17.739548909664155 0.75409037
17.75331302086512 0.75408584
17.767474114894867 0.7540813
17.78014976978302 0.7540769
17.79394075075785 0.7540725
17.807369657357533 0.754068
17.82128837108612 0.7540641
17.833178599675495 0.7540598
17.844140923023225 0.7540557
17.85448894898097 0.7540514
17.865825525919597 0.75404686
17.877071984608968 0.7540426
17.888530735174815 0.75403845
17.899731814861298 0.75403416
17.91279600461324 0.75402975
17.926038161913553 0.75402564
17.9381999929746 0.75402164
17.949349776903787 0.75401676
17.959596916039786 0.7540124
17.973426115512847 0.75400794
17.987040348847707 0.75400317
18.001010982195535 0.7539984
18.014700424671172 0.7539941
18.025828671455383 0.75398946
18.037451493740082 0.75398517
18.051104652881623 0.7539811
18.065038021405538 0.7539764
18.076531771818797 0.75397193
18.08827702999115 0.75396776
18.102362104256947 0.7539636
18.116716555754344 0.7539594
18.13059501250585 0.75395507
18.142204582691193 0.75395054
18.153346570332847 0.75394624
18.163999827702842 0.7539416
18.17403504451116 0.75393754
18.184474142392478 0.75393313
18.195460081100464 0.75392896
18.206307558218636 0.75392455
18.219795799255373 0.75392026
18.2330619931221 0.7539158
18.246639287471773 0.7539114
18.260019540786743 0.753907
18.27122753461202 0.7539025
18.282766791184745 0.75389814
18.29406530857086 0.75389344
18.305184245109558 0.753889
18.31663233836492 0.7538849
18.328025742371878 0.7538806
18.340286660194398 0.75387615
18.35378693342209 0.75387174
18.367271137237548 0.75386715
18.379108699162803 0.75386286
18.39066811800003 0.7538583
18.402264801661172 0.75385386
18.412376693884532 0.7538495
18.425894808769225 0.7538451
18.43939518928528 0.753841
18.450975835323334 0.75383675
18.46460018157959 0.75383234
18.47825193007787 0.7538284
18.49186500708262 0.7538241
18.50322425365448 0.7538201
18.514069851239523 0.75381595
18.52757886250814 0.75381154
18.54154953956604 0.7538072
18.553002870082857 0.75380296
18.564119986693065 0.7537985
18.57797605196635 0.7537941
18.591745134194692 0.75378966
18.603487281004586 0.7537858
18.614963404337566 0.7537813
18.628415604432423 0.753777
18.642603798707327 0.75377244
18.65622121890386 0.75376815
18.669573791821797 0.75376374
18.683049750328063 0.75375956
18.697055610020957 0.7537552
18.710700579484303 0.7537509
18.72332760890325 0.75374645
18.734658213456473 0.75374246
18.747344907124837 0.7537379
18.760888532797495 0.7537333
18.772284404436746 0.7537287
18.783865344524383 0.75372463
18.797627397378285 0.75372005
18.81115334033966 0.7537157
18.824885380268096 0.7537112
18.838693050543466 0.7537067
18.852679006258647 0.7537024
18.86638482014338 0.75369793
18.88044361670812 0.75369394
18.894484051068623 0.75368893
18.90836662054062 0.7536845
18.920207115014396 0.75368017
18.933743059635162 0.7536759
18.946852080027263 0.75367177
18.96019692023595 0.7536673
18.973884038130443 0.75366265
18.985462911923726 0.75365865
18.996032830079397 0.7536543
19.007312421003977 0.75364995
19.02076020638148 0.75364566
19.03487615187963 0.7536419
19.048839223384856 0.75363755
19.062603175640106 0.7536333
19.07640195687612 0.7536286
19.090462481975557 0.7536242
19.104921774069467 0.75361985
19.11877686182658 0.75361556
19.13206134637197 0.75361145
19.14348361492157 0.753607
19.155368781089784 0.7536028
19.169258868694307 0.75359863
19.182832686106362 0.7535943
19.1963760972023 0.7535899
19.207693004608153 0.75358576
19.221447245279947 0.7535814
19.235545206069947 0.75357705
19.24882098038991 0.75357264
19.260842498143514 0.7535686
19.271786348025003 0.7535646
19.282581643263498 0.7535604
19.293390687306722 0.7535561
19.304569192727406 0.753552
19.31557726065318 0.75354755
19.326553495724998 0.7535432
19.33907168308894 0.7535385
19.353390510876974 0.7535343
19.36731892824173 0.7535301
19.380365653832754 0.7535259
19.391698122024536 0.75352144
19.4052547732989 0.7535173
19.418744814395904 0.7535131
19.432421875 0.75350857
19.446195423603058 0.75350446
19.45983417034149 0.7535004
19.47325239578883 0.7534961
19.483957862854005 0.753492
19.49595534404119 0.75348765
19.50739123423894 0.7534831
19.519183027744294 0.753479
19.534355668226876 0.75347435
19.54864503542582 0.7534699
19.56015651623408 0.7534655
19.57411567370097 0.75346154
19.587744613488514 0.75345725
19.60143888791402 0.7534524
19.61426338752111 0.7534479
19.62674753665924 0.7534439
19.64035672346751 0.75343984
19.653744105497996 0.75343573
19.667441316445668 0.7534317
19.678851099809012 0.7534269
19.689683000246685 0.7534227
19.703692098458607 0.7534181
19.71773776213328 0.7534136
19.730811417102814 0.7534093
19.744656924406687 0.75340486
19.758102071285247 0.75340056
19.77123191754023 0.7533961
19.783108985424043 0.753392
19.7944505294164 0.75338763
19.808073258399965 0.7533833
19.821448143323263 0.75337887
19.83289719025294 0.7533749
19.845899407068888 0.75337064
19.859356625874838 0.7533665
19.872669084866843 0.7533622
19.884030854701997 0.75335765
19.895700442790986 0.7533538
19.907223296165466 0.7533494
19.92099375327428 0.753345
19.934963766733805 0.7533407
19.948397024472555 0.75333625
19.959699642658233 0.7533319
19.972947231928508 0.7533281
19.987063765525818 0.7533237
20.00108204285304 0.7533194
20.016754949092864 0.75331527
20.03023269176483 0.75331116
20.044423834482828 0.75330675
20.057929948965707 0.75330275
20.071793313821157 0.75329846
20.08372640212377 0.75329393
20.09550987482071 0.7532897
20.108666094144187 0.75328535
20.122552625338237 0.75328135
20.136702819665274 0.7532772
20.150352235635122 0.7532728
20.163915224870046 0.7532688
20.177666560808817 0.7532647
20.191374226411185 0.75326055
20.20520662466685 0.75325626
20.21672452688217 0.75325197
20.228164982795715 0.753248
20.23968436717987 0.7532435
20.2513871828715 0.7532394
20.265066810448964 0.7532351
20.27865963379542 0.75323075
20.291914002100626 0.7532264
20.305534748236337 0.75322205
20.31999353170395 0.7532176
20.334177339076994 0.75321317
20.34788757165273 0.7532089
20.359574047724404 0.7532047
20.373488398392997 0.7531999
20.386729315916696 0.75319576
20.398293193181356 0.7531913
20.409947089354198 0.7531875
20.421769269307454 0.7531834
20.43532901207606 0.7531793
20.449330059687295 0.75317526
20.46247135400772 0.7531707
20.476301940282188 0.7531663
20.49068853457769 0.75316185
20.504986691474915 0.75315785
20.518719478448233 0.7531535
20.53226764599482 0.75314975
20.545659971237182 0.75314564
20.557121296723682 0.753142
20.567623941103616 0.75313735
20.578111179669698 0.75313306
20.589481290181478 0.75312877
20.60081693728765 0.7531241
20.611989812056223 0.7531196
20.623035430908203 0.7531153
20.635080687204997 0.753111
20.64884115854899 0.7531071
20.662087166309355 0.7531031
20.676141301790874 0.75309885
20.68994834423065 0.75309443
20.704288876056673 0.75309014
20.717947121461233 0.75308585
20.72930825948715 0.7530813
20.743334186077117 0.75307703
20.754566248257955 0.7530729
20.765983951091766 0.75306916
20.779009811083476 0.7530647
20.79037001927694 0.7530605
20.80202796459198 0.7530562
20.81339565118154 0.7530522
20.8246142745018 0.7530484
20.83590387503306 0.75304407
20.84714580376943 0.75303984
20.85783149798711 0.7530355
20.869310347239175 0.7530311
20.882360355059305 0.7530265
20.896889595190682 0.7530226
20.910879290103914 0.75301796
20.92494028011958 0.75301355
20.938578271865843 0.7530093
20.950188171863555 0.7530051
20.960704680283865 0.7530009
20.971523880958557 0.7529967
20.985321867465974 0.7529928
20.99649751186371 0.75298864
21.008382773399354 0.7529841
21.019921545187632 0.7529797
21.033952232201894 0.7529758
21.047051807244618 0.75297135
21.05853541692098 0.7529668
21.070321281750996 0.7529627
21.082260378201802 0.75295824
21.09604775508245 0.7529539
21.110270619392395 0.7529497
21.123169314861297 0.75294554
21.136636304855347 0.75294125
21.150013264020284 0.7529369
21.16362085342407 0.75293267
21.175129699707032 0.75292873
21.186382234096527 0.7529245
21.197442531585693 0.7529205
21.20877897342046 0.7529162
21.222372663021087 0.752912
21.23615436156591 0.752908
21.247673519452412 0.7529035
21.258893160025277 0.75289947
21.272703556219735 0.7528952
21.286498947938284 0.75289094
21.297931428750356 0.7528867
21.309237587451936 0.7528827
21.320838181177773 0.7528784
21.33255446354548 0.75287414
21.34414075613022 0.75286967
21.35568832953771 0.75286525
21.367364970842996 0.7528609
21.38073476155599 0.7528567
21.39431142807007 0.7528527
21.408082350095114 0.75284845
21.42146009206772 0.7528443
21.4347047607104 0.75284016
21.447221187750497 0.7528359
21.46106365521749 0.7528318
21.47475371360779 0.75282747
21.48897482951482 0.75282294
21.502875753243764 0.75281864
21.51664297580719 0.7528146
21.52823224067688 0.75281024
21.539739620685577 0.7528061
21.551843535900115 0.75280195
21.563530818621317 0.7527978
21.574811311562858 0.7527931
21.586535914738974 0.7527891
21.598328177134196 0.75278455
21.609728129704795 0.75278014
21.621459543704987 0.75277585
21.634193706512452 0.75277156
21.646084022521972 0.75276726
21.657704480489095 0.7527632
21.669254370530446 0.7527586
21.683573830127717 0.7527546
21.697509745756786 0.75275016
21.711197261015574 0.75274605
21.725644767284393 0.7527418
21.73924148082733 0.75273764
21.75274620850881 0.75273365
21.766290430227915 0.7527292
21.777387567361195 0.7527246
21.788558411598206 0.7527204
21.800236852963767 0.7527161
21.813431215286254 0.75271183
21.824912230173748 0.7527074
21.834960985183717 0.75270337
21.848195604483287 0.7526996
21.862169651190438 0.7526954
21.87584308385849 0.7526911
21.888978974024454 0.752687
21.900498016675314 0.752683
21.912364256381988 0.75267875
21.92420253356298 0.7526744
21.938119037946066 0.7526698
21.95175009171168 0.75266546
21.965441687901816 0.7526617
21.980111956596375 0.75265694
21.993632439772288 0.75265294
22.007227869828544 0.75264895
22.020400512218476 0.7526445
22.03132631778717 0.75264025
22.045078694820404 0.75263643
22.05857664346695 0.75263196
22.072362955411275 0.75262815
22.086099008719128 0.75262386
22.100237504641214 0.75262
22.113445631663005 0.75261587
22.12524450222651 0.75261164
22.13715371688207 0.7526074
22.148769593238832 0.75260305
22.159969055652617 0.7525989
22.173611211776734 0.75259465
22.1872398575147 0.75259054
22.20127184788386 0.75258636
22.214978837966918 0.75258213
22.22806554635366 0.75257754
22.241389234860737 0.7525733
22.254914569854737 0.7525688
22.267061682542167 0.7525645
22.281075338522594 0.7525601
22.294366979598998 0.7525559
22.305902282396953 0.7525516
22.318426299095155 0.75254744
22.331797297795614 0.7525433
22.342339102427164 0.75253934
22.3537770430247 0.7525352
22.365466594696045 0.75253093
22.375316445032755 0.75252664
22.38932156562805 0.7525226
22.40308269659678 0.7525186
22.41428014039993 0.75251484
22.427778693040214 0.7525112
22.44195002714793 0.75250703
22.455797505378722 0.75250244
22.46950449546178 0.75249827
22.48343578974406 0.75249404
22.49862769047419 0.7524901
22.512151761849722 0.75248575
22.526061844825744 0.7524815
22.539484790960948 0.7524772
22.552445395787558 0.7524735
22.565900667508444 0.7524695
22.579740345478058 0.7524653
22.59330588976542 0.7524611
22.607473480701447 0.7524567
22.621799619992576 0.75245255
22.635840010643005 0.7524484
22.649609724680584 0.75244415
22.663446001211803 0.75243974
22.677059117952982 0.75243556
22.688177359104156 0.7524317
22.70147550503413 0.7524276
22.715021868546803 0.752424
22.726404849688212 0.7524197
22.737371226151783 0.7524157
22.748733246326445 0.752412
22.761071173350015 0.7524076
22.774039959907533 0.7524032
22.788047647476198 0.75239897
22.801793758074442 0.7523946
22.815259218215942 0.75239027
22.8290185491244 0.7523861
22.842506154378256 0.75238186
22.85649002790451 0.7523782
22.870341074466705 0.75237393
22.883484852313995 0.75237
22.897217114766438 0.75236577
22.910478166739146 0.7523617
22.922229182720184 0.7523571
22.933831624190013 0.75235283
22.947163637479147 0.7523487
22.959351547559102 0.7523445
22.972907002766927 0.7523406
22.98700495560964 0.7523366
22.999006990591685 0.75233227
23.012883909543355 0.7523284
23.026509177684783 0.75232404
23.04000696738561 0.75232
23.05156158208847 0.7523157
23.062668625513712 0.7523116
23.07402496735255 0.7523073
23.08571717341741 0.75230265
23.09650075038274 0.75229865
23.107642141977944 0.7522945
23.12139372030894 0.7522902
23.13530385096868 0.75228596
23.148128481705985 0.75228214
23.16171565850576 0.7522778
23.17556535800298 0.75227356
23.18890135685603 0.75226915
23.200409599145253 0.7522651
23.21140774488449 0.75226104
23.22268505891164 0.7522568
23.23407636086146 0.75225234
23.24561804930369 0.7522484
23.257156221071877 0.75224406
23.26881450812022 0.7522396
23.28227417866389 0.7522356
23.295961968104045 0.75223124
23.309776202837625 0.7522271
23.32321757475535 0.75222296
23.33736837307612 0.7522188
23.35158466498057 0.75221455
23.363235533237457 0.7522099
23.374577577908834 0.7522055
23.386227651437125 0.75220144
23.39774697224299 0.75219727
23.408919394016266 0.75219285
23.424086022377015 0.7521883
23.438305163383482 0.75218433
23.45210582812627 0.7521801
23.465496150652566 0.75217605
23.476468670368195 0.7521718
23.48822122812271 0.75216746
23.500434414545694 0.7521634
23.511160790920258 0.7521592
23.524860974152883 0.752155
23.538686521848042 0.7521511
23.552787164847057 0.7521472
23.56638865073522 0.75214314
23.57987981637319 0.75213915
23.59371740023295 0.7521348
23.606912378470103 0.7521306
23.620518946647643 0.75212646
23.63432996670405 0.7521221
23.647840690612792 0.7521181
23.65869060754776 0.75211394
23.672288461526236 0.7521098
23.685951832930247 0.75210536
23.697241246700287 0.7521016
23.710342514514924 0.75209725
23.72432233095169 0.752093
23.7382839401563 0.75208926
23.752987559636434 0.75208503
23.766546734174092 0.7520809
23.779750041166942 0.752077
23.79307380517324 0.75207263
23.807142249743144 0.7520685
23.81956213315328 0.7520644
23.832980410257974 0.75206006
23.84661073287328 0.75205594
23.857858232657115 0.75205207
23.872842605908712 0.752048
23.886754854520163 0.75204396
23.9003919561704 0.7520399
23.91240620215734 0.7520358
23.92603531678518 0.75203174
23.939737991491953 0.7520276
23.951257129510243 0.7520234
23.96248344977697 0.7520194
23.973746073246 0.7520151
23.98427704970042 0.75201094
23.995792865753174 0.7520068
24.00683204730352 0.75200266
24.017110764980316 0.7519985
24.02814030647278 0.75199443
24.039391362667082 0.75199026
24.052836898962656 0.7519862
24.06628361145655 0.75198215
24.077186024188997 0.75197786
24.08850658337275 0.7519739
24.099712109565736 0.75196975
24.110747949282327 0.7519656
24.122272888819378 0.75196135
24.135486296812694 0.7519572
24.149673410256703 0.7519535
24.15950126647949 0.7519493
24.172891902923585 0.75194544
24.186397635936736 0.75194085
24.198184736569722 0.7519366
24.20951550801595 0.7519322
24.220956190427145 0.7519282
24.232082251707713 0.75192404
24.243256545066835 0.7519197
24.256472035249075 0.7519154
24.267568147182466 0.75191116
24.28172481060028 0.7519069
24.29506376584371 0.751903
24.308491305510202 0.75189906
24.32253897190094 0.75189507
24.335935282707215 0.75189126
24.34942572514216 0.75188726
24.362970650196075 0.7518828
24.374652659893037 0.75187874
24.387865849335988 0.75187445
24.401836637655894 0.7518703
24.415235793590547 0.75186586
24.429920907815298 0.75186163
24.443679451942444 0.75185776
24.457836345831552 0.7518538
24.47180494864782 0.7518494
24.485939419269563 0.75184554
24.49949016968409 0.75184155
24.513274761041007 0.75183755
24.52536325454712 0.7518334
24.536845231056212 0.75182915
24.548192656040193 0.75182486
24.561869744459788 0.75182074
24.57516665061315 0.7518168
24.586701051394144 0.75181264
24.599240601062775 0.75180864
24.610002315044404 0.7518046
24.623805367946623 0.7518005
24.637605698903403 0.7517966
24.64928601582845 0.7517925
24.66048048734665 0.75178826
24.674188001950583 0.7517841
24.68812603553136 0.7517799
24.702310383319855 0.7517757
24.715577471256257 0.7517715
24.726712795098624 0.75176734
24.73841586907705 0.7517628
24.751943866411846 0.75175905
24.76543603340785 0.7517549
24.77953148285548 0.75175077
24.793552871545156 0.7517467
24.807137433687846 0.7517421
24.820305101076762 0.751738
24.831877704461416 0.75173396
24.84343581199646 0.7517302
24.853521517912547 0.7517261
24.8652206103007 0.7517218
24.877860089143116 0.7517175
24.891465373833974 0.7517134
24.903134508927664 0.7517095
24.914334698518118 0.7517055
24.92926061550776 0.75170135
24.94453958272934 0.7516974
24.960225860277813 0.7516936
24.97435320218404 0.7516897
24.98797586361567 0.7516853
25.00181297461192 0.75168115
25.01312615474065 0.7516771
25.02666257619858 0.7516729
25.040080773830415 0.75166875
25.053333441416424 0.7516647
25.064701668421428 0.7516605
25.075926605860392 0.7516567
25.08967394431432 0.7516521
25.10353355407715 0.75164807
25.117328949769337 0.75164413
25.13055419921875 0.75164
25.1437531987826 0.75163585
25.15744268099467 0.751632
25.169236266613005 0.75162816
25.180628522237143 0.75162417
25.192063621679942 0.75162
25.203373710314434 0.7516161
25.215140918890636 0.751612
25.226002705097198 0.7516077
25.23994812568029 0.75160354
25.253806527455648 0.7515996
25.268035562833152 0.7515958
25.281762476762136 0.75159156
25.293024230003358 0.7515877
25.306470704078674 0.75158334
25.31972222328186 0.7515793
25.331944326559704 0.75157523
25.342365531126656 0.75157094
25.353586574395496 0.75156677
25.364032113552092 0.7515626
25.37405078013738 0.7515584
25.38576912879944 0.7515542
25.39900608062744 0.7515498
25.412844848632812 0.7515459
25.424252478281655 0.7515419
25.435704278945924 0.7515379
25.447162707646687 0.75153345
25.460552716255187 0.75152963
25.473858793576557 0.7515255
25.48467784325282 0.75152177
25.495468906561534 0.7515172
25.510341374079385 0.75151324
25.523037548859914 0.7515092
25.535022906462352 0.75150484
25.546408100922903 0.7515007
25.560033698876698 0.7514965
25.573973937829336 0.7514926
25.585360610485075 0.75148875
25.596164027849834 0.7514845
25.609776786963145 0.75148046
25.623933509985605 0.75147647
25.638036731878916 0.75147223
25.652718206246693 0.751468
25.666274432341257 0.7514637
25.678040023644765 0.75145966
25.689595941702525 0.7514556
25.701200373967488 0.7514512
25.714611383279166 0.75144696
25.728421159585317 0.7514429
25.742405823866527 0.751439
25.756165790557862 0.751435
25.769857827822367 0.75143075
25.783497019608816 0.75142676
25.797054501374564 0.75142294
25.80805560350418 0.75141853
25.819683281580605 0.75141424
25.831172823905945 0.7514103
25.842107649644216 0.7514063
25.853806193669637 0.7514021
25.86786349217097 0.7513981
25.88130018313726 0.7513939
25.894780886173248 0.7513902
25.908202350139618 0.75138634
25.922551687558492 0.7513825
25.936724281311037 0.7513784
25.949865325291952 0.7513742
25.963480166594188 0.7513699
25.976959387461346 0.75136596
25.99036165078481 0.7513621
26.001501218477884 0.7513581
26.012926268577576 0.7513539
26.02321198383967 0.75134957
26.034941252072652 0.7513454
26.04659745693207 0.7513413
26.06158842643102 0.7513373
26.075105754534402 0.7513335
26.088597599665324 0.7513294
26.100108512242635 0.75132537
26.1132621606191 0.75132126
26.12648729880651 0.7513172
26.140565180778502 0.75131315
26.15468999147415 0.75130916
26.16858650445938 0.7513053
26.1827877442042 0.75130117
26.19658625125885 0.7512971
26.210165747006734 0.75129306
26.221798491477966 0.7512888
26.23565307458242 0.7512847
26.248976763089498 0.75128037
26.26287648677826 0.75127614
26.27659034729004 0.7512724
26.290057837963104 0.75126815
26.300584769248964 0.7512641
26.311322617530823 0.75126016
26.326221605141956 0.7512559
26.34050482114156 0.75125164
26.354157280921935 0.75124764
26.367666256427764 0.75124365
26.379649480183918 0.7512398
26.39327875773112 0.7512357
26.406964826583863 0.75123185
26.421365920702616 0.75122786
26.43477809826533 0.7512237
26.44910856882731 0.7512197
26.462619229157767 0.7512159
26.476156238714854 0.7512116
26.48952499628067 0.7512075
26.504087460041045 0.7512033
26.51817203760147 0.75119936
26.529482531547547 0.75119495
26.541060916582744 0.75119126
26.552974939346313 0.7511872
26.56492969195048 0.7511836
26.576392114162445 0.75117964
26.587932566801708 0.7511758
26.599286691347757 0.7511719
26.613092720508575 0.75116783
26.62631022532781 0.7511642
26.639896698792775 0.75115997
26.65364765326182 0.75115603
26.667203378677367 0.7511516
26.680977634588878 0.7511477
26.694358086586 0.7511439
26.70576529900233 0.7511399
26.7164160211881 0.75113565
26.728054134051003 0.7511315
26.738526491324105 0.75112754
26.750287954012553 0.7511234
26.76153636376063 0.7511194
26.772115619977317 0.75111514
26.78332909742991 0.75111145
26.794940872987112 0.7511073
26.80585274298986 0.75110346
26.81711665391922 0.75109935
26.829246008396147 0.7510956
26.84196174542109 0.75109124
26.855594877401987 0.751087
26.869265468915305 0.7510831
26.88255452712377 0.75107884
26.89385098616282 0.75107497
26.90788201093674 0.751071
26.92171609401703 0.7510666
26.933386925856272 0.75106275
26.947137824694316 0.7510588
26.96145790417989 0.75105476
26.975494480133058 0.7510509
26.989209910233814 0.75104666
27.003172520796458 0.7510425
27.01743591229121 0.7510386
27.03086179892222 0.75103474
27.044341119130454 0.7510307
27.056678593158722 0.75102687
27.070243219534557 0.75102305
27.084193460146587 0.75101906
27.097586739063264 0.7510151
27.109487370649973 0.75101125
27.121580084164936 0.7510074
27.135460861523946 0.7510037
27.149111715952554 0.7509997
27.16261219183604 0.75099564
27.17588741381963 0.75099146
27.189661486943564 0.75098723
27.203364050388338 0.75098324
27.217028574148813 0.75097924
27.230587601661682 0.750975
27.244873754183452 0.75097066
27.258831302324932 0.7509666
27.272848343849184 0.7509626
27.28615588347117 0.75095856
27.299469165007274 0.7509544
27.31053146918615 0.7509504
27.321726874510446 0.7509464
27.332107067108154 0.75094235
27.345503489176433 0.7509381
27.360981957117716 0.7509341
27.37452958027522 0.75093
27.386164569854735 0.75092626
27.397465884685516 0.7509222
27.411286636193594 0.75091827
27.425300510724387 0.7509143
27.438610990842182 0.7509102
27.450289118289948 0.7509062
27.462767000993093 0.7509022
27.476248359680177 0.7508983
27.49006185134252 0.7508942
27.50182435909907 0.7508903
27.515307211875914 0.75088626
27.529158631960552 0.7508821
27.542256697018942 0.7508784
27.556860756874084 0.75087446
27.570569729804994 0.7508702
27.583636101086935 0.7508663
27.597307320435842 0.75086194
27.61083071231842 0.7508581
27.627041280269623 0.7508541
27.64250133832296 0.75085
27.65659581422806 0.7508459
27.670575428009034 0.7508418
27.682177217801414 0.75083756
27.693308492501576 0.75083375
27.707685021559396 0.75083005
27.721794231732687 0.750826
27.73318268060684 0.75082207
27.744558771451313 0.7508178
27.756152681509654 0.75081396
27.76807556152344 0.7508099
27.779602710405985 0.75080585
27.793055244286855 0.7508021
27.806469559669495 0.75079787
27.820088589191435 0.75079405
27.831600352128348 0.75079006
27.84307775894801 0.75078607
27.8544841726621 0.75078213
27.865606236457825 0.7507784
27.876880085468294 0.7507744
27.88852368593216 0.7507708
27.89930404027303 0.750767
27.91028853257497 0.7507625
27.9215775847435 0.75075847
27.93465099334717 0.75075424
27.94978428284327 0.75074995
27.963334834575654 0.75074595
27.977293427785238 0.75074154
27.991329995791116 0.75073755
28.005072756608328 0.7507335
28.018518277009328 0.75072926
28.031501468022665 0.75072575
28.045109220345815 0.7507212
28.058438698450725 0.7507171
28.070172142982482 0.7507129
28.08407151699066 0.75070894
28.097837297121682 0.7507048
28.111320745944976 0.75070107
28.125069081783295 0.75069714
28.13896875778834 0.75069344
28.152717435359953 0.75068927
28.166294066111245 0.7506851
28.181262509028116 0.7506809
28.195049011707304 0.75067735
28.20884077946345 0.75067323
28.22321869134903 0.7506694
28.23706520795822 0.7506654
28.248664506276448 0.7506616
28.26010972658793 0.750658
28.274456906318665 0.7506537
28.286815718809763 0.75064963
28.297524817784627 0.7506455
28.310840332508086 0.75064147
28.324607884883882 0.7506376
28.33770773013433 0.7506338
28.35142597357432 0.75063
28.365410085519155 0.7506259
28.378691184520722 0.7506217
28.392196758588156 0.7506175
28.403513983885446 0.7506135
28.414984587828318 0.7506094
28.42634708881378 0.75060564
28.438037145137788 0.7506016
28.449806332588196 0.7505974
28.462857174873353 0.75059366
28.47661028703054 0.7505895
28.48994377454122 0.7505853
28.50358177026113 0.75058144
28.519208041826882 0.75057715
28.53303148349126 0.75057316
28.546726206938427 0.7505692
28.559982299804688 0.75056505
28.572316165765127 0.75056076
28.58626308441162 0.75055707
28.59986299276352 0.7505531
28.611912365754446 0.75054914
28.62540248235067 0.7505452
28.639236489931744 0.7505406
28.6504931529363 0.75053656
28.66371071736018 0.7505324
28.677135996023814 0.7505286
28.69106152455012 0.75052506
28.705142458279926 0.7505208
28.718818418184917 0.7505168
28.732356782754263 0.75051296
28.746829998493194 0.750509
28.760709261894227 0.75050503
28.774297376473744 0.7505008
28.787766019503277 0.750497
28.801351984341938 0.7504928
28.81514596939087 0.7504893
28.82858486175537 0.75048524
28.841896418730418 0.75048107
28.853931276003518 0.75047684
28.867056957880656 0.75047284
28.880744262536368 0.7504687
28.89477929274241 0.75046456
28.90793304045995 0.7504604
28.921607148647308 0.7504565
28.935072541236877 0.7504525
28.948593771457674 0.75044817
28.962118788560232 0.7504445
28.972220063209534 0.75044054
28.98356977303823 0.7504367
28.997608896096548 0.7504327
29.011151599884034 0.75042874
29.025681761900582 0.7504247
29.038919806480408 0.75042063
29.051934309800465 0.7504167
29.065072333812715 0.75041264
29.078484320640563 0.75040877
29.092149889469148 0.7504051
29.105535995960235 0.75040054
29.116560049851735 0.7503963
29.130066684881847 0.7503923
29.141465655962627 0.7503885
29.15297260681788 0.7503847
29.16644668976466 0.7503807
29.180336892604828 0.7503768
29.194209933280945 0.7503729
29.207941869894665 0.7503693
29.221690766016643 0.75036526
29.236168110370635 0.75036144
29.249757210413616 0.75035775
29.262763742605845 0.7503535
29.27460821866989 0.75034964
29.288257332642875 0.7503461
29.30286154349645 0.7503421
29.31603767077128 0.75033796
29.32978663047155 0.750334
29.34280354976654 0.7503299
29.355696042378742 0.7503257
29.369320245583854 0.75032216
29.38295468489329 0.7503181
29.393739827473958 0.7503138
29.40471827586492 0.75030947
29.415741554896037 0.7503056
29.428910664717357 0.75030154
29.442989468574524 0.7502975
29.456303413709005 0.75029343
29.469729789098103 0.75028944
29.48127208550771 0.7502857
29.49261798063914 0.7502816
29.50804392496745 0.75027746
29.521643714110056 0.7502733
29.53526788155238 0.7502696
29.548874632517496 0.75026584
29.562415266036986 0.7502618
29.575598752498628 0.7502579
29.587477032343546 0.7502541
29.599092372258504 0.75025004
29.6105322877566 0.750246
29.622248208522798 0.7502422
29.634051648775735 0.75023824
29.6443683385849 0.75023395
29.65793668826421 0.75023
29.671857492129007 0.75022596
29.685313733418784 0.7502219
29.696608098347983 0.75021815
29.710448400179544 0.7502143
29.724047950903575 0.75021034
29.737747506300607 0.7502064
29.751740050315856 0.7502027
29.763023352622987 0.75019884
29.77381519873937 0.7501944
29.78724507490794 0.75019044
29.802020092805225 0.7501868
29.815763135751087 0.75018275
29.829677748680115 0.7501787
29.843579149246217 0.7501746
29.85572742621104 0.75017035
29.870271134376527 0.7501663
29.88394266764323 0.75016224
29.897793062527974 0.7501584
29.910663203398386 0.7501546
29.924115296204885 0.750151
29.93760488430659 0.75014687
29.951409550507865 0.750143
29.96525003115336 0.750139
29.978531209627786 0.7501349
29.989971681435904 0.7501311
30.00164325237274 0.7501272
30.015092198053996 0.7501234
30.0289777358373 0.7501194
30.042610013484953 0.7501153
30.055916353066763 0.7501112
30.069848028818765 0.75010717
30.083629270394642 0.75010335
30.09519451459249 0.75009936
30.109009234110513 0.75009525
30.122078319390614 0.7500913
30.132307207584383 0.7500873
30.143574929237367 0.75008345
30.154370578130088 0.7500794
30.164898375670116 0.7500754
30.178318496545156 0.7500713
30.192282183965048 0.75006753
30.206857442855835 0.75006366
30.21786375840505 0.7500597
30.228528447945912 0.7500559
30.239999882380168 0.7500519
30.251832008361816 0.75004786
30.26699301401774 0.750044
30.280979589621225 0.7500398
30.29501700003942 0.7500361
30.309278416633607 0.7500321
30.32334638039271 0.75002855
30.33758863210678 0.75002456
30.350935220718384 0.7500204
30.36238774458567 0.75001633
30.375815323988597 0.75001264
30.388688878218332 0.7500086
30.400417498747508 0.75000453
30.411672774950663 0.75000036
30.425314350922903 0.7499969
30.43892107009888 0.749993
30.452930366992952 0.74998915
30.46672596534093 0.74998504
30.48106098572413 0.7499811
30.494424990812938 0.7499771
30.507941174507142 0.74997324
30.52193773984909 0.7499692
30.535814273357392 0.74996525
30.549273800849914 0.7499613
30.56372164885203 0.74995756
30.577179221312203 0.7499536
30.58885796467463 0.7499497
30.600288152694702 0.7499459
30.61183317899704 0.7499422
30.625506150722504 0.7499385
30.63700261513392 0.7499347
30.648435866832735 0.7499306
30.662438003222146 0.7499266
30.676298371950786 0.74992275
30.690167713165284 0.7499191
30.70441333850225 0.749915
30.718421538670857 0.7499107
30.731839557488758 0.74990666
30.745233198006947 0.74990267
30.75698766708374 0.7498986
30.771137130260467 0.74989456
30.78477973540624 0.7498905
30.79863658348719 0.7498866
30.812086951732635 0.7498826
30.826248788833617 0.7498782
30.839584263165793 0.74987453
30.850745332241058 0.7498709
30.862442139784495 0.7498671
30.876559456189472 0.7498632
30.890404387315115 0.74985915
30.904762347539265 0.749855
30.918658141295115 0.74985105
30.93269672791163 0.7498471
30.946097568670908 0.7498432
30.960000689824422 0.7498392
30.97280136346817 0.74983555
30.986273674170175 0.74983144
30.99966880877813 0.74982744
31.014949921766917 0.7498239
31.02859408855438 0.7498201
31.0426162481308 0.74981636
31.05637662410736 0.74981225
31.070439982414246 0.7498083
31.08528924783071 0.7498049
31.096636966864267 0.7498011
31.10973961353302 0.7497971
31.123507690429687 0.74979347
31.137464467684428 0.7497895
31.148810458183288 0.74978524
31.160137434800465 0.74978137
31.17514531215032 0.7497778
31.190032756328584 0.74977386
31.20385162830353 0.7497702
31.217534573872886 0.7497664
31.230759318669637 0.7497621
31.242046157519024 0.7497585
31.255569676558178 0.7497544
31.26910364627838 0.7497504
31.280787432193755 0.7497466
31.292043475310006 0.74974245
31.304083963235218 0.7497387
31.317725253105163 0.74973494
31.331484146912892 0.7497313
31.34527524312337 0.7497275
31.359150584538778 0.7497238
31.3734365661939 0.7497198
31.38796457449595 0.74971586
31.402127873897552 0.74971193
31.415758228302003 0.74970794
31.429419151941936 0.74970436
31.443024059136707 0.74970055
31.457017783323924 0.74969655
31.470658000310262 0.74969286
31.48375860055288 0.749689
31.497080604235332 0.74968517
31.508469128608702 0.7496813
31.51907285849253 0.7496774
31.53054074048996 0.7496734
31.543457468350727 0.7496697
31.557111823558806 0.7496658
31.568672839800517 0.74966216
31.579243477185567 0.7496582
31.592934008439382 0.74965364
31.606662436326346 0.7496498
31.62009731133779 0.7496459
31.63409622510274 0.7496421
31.646309932072956 0.74963826
31.66118973493576 0.74963444
31.674497365951538 0.74963063
31.687846187750498 0.7496265
31.701073050498962 0.74962264
31.714422738552095 0.7496188
31.72595005830129 0.74961495
31.73705399831136 0.7496114
31.750689641634622 0.74960726
31.76446787118912 0.7496034
31.778445267677306 0.7495995
31.79212170044581 0.74959546
31.8035390774409 0.74959165
31.815076212088268 0.74958813
31.82871358394623 0.7495841
31.843582328160604 0.74958014
31.857843931516012 0.74957615
31.870881470044456 0.7495722
31.883097370465595 0.7495682
31.896685369809468 0.7495641
31.909832620620726 0.7495603
31.92408788204193 0.74955636
31.937859809398653 0.74955255
31.951376549402873 0.7495484
31.964963042736052 0.7495447
31.978545900185903 0.749541
31.994339843591053 0.7495369
32.008065549532574 0.7495333
32.02253766059876 0.74952936
32.034202349185946 0.7495256
32.04429654677709 0.7495214
32.05518884261449 0.74951726
32.06893470287323 0.74951345
32.082267900307976 0.7495094
32.09560137987137 0.7495055
32.10900389750798 0.7495016
32.12386175791423 0.7494975
32.13766450484594 0.74949354
32.15122559070587 0.7494894
32.16526020765305 0.74948573
32.17870859702428 0.7494818
32.193070638179776 0.7494778
32.20672558148702 0.74947387
32.220470770200095 0.7494694
32.23446127176285 0.74946547
32.246390557289125 0.7494615
32.259950160980225 0.74945724
32.27364193201065 0.74945337
32.28510554234187 0.74944973
32.29878271420797 0.74944603
32.312363978226976 0.7494424
32.325822003682454 0.7494385
32.337514372666675 0.7494344
32.347878670692445 0.7494306
32.35962411562602 0.7494268
32.371025653680164 0.7494231
32.38246891498566 0.74941945
32.3947275241216 0.74941564
32.40836511055628 0.7494117
32.42227207024892 0.74940777
32.43583945830663 0.74940383
32.44944542646408 0.7494
32.46344228188197 0.7493964
32.474597891171776 0.74939233
32.484813372294106 0.7493885
32.496732723712924 0.74938464
32.50816566546758 0.7493808
32.5196618994077 0.7493766
32.531063210964206 0.74937284
32.54519064823786 0.749369
32.55812460581462 0.7493654
32.56866059303284 0.74936163
32.5795966943105 0.74935764
32.59147767623266 0.74935377
32.60527271429698 0.7493501
32.61865903933843 0.749346
32.62998393774033 0.74934214
32.640760354201 0.7493381
32.6521110534668 0.7493342
32.66407818396886 0.74933016
32.675479078292845 0.7493263
32.68661464055379 0.74932235
32.69781087636947 0.7493185
32.70968193213145 0.7493147
32.72038547992706 0.74931115
32.734167079130806 0.7493074
32.747626928488415 0.7493037
32.75846070448558 0.74929965
32.77259239753087 0.7492959
32.78558747768402 0.7492919
32.79890896081925 0.7492882
32.81213835875193 0.7492842
32.825485642751055 0.74928045
32.83952065706253 0.7492765
32.8530468861262 0.74927276
32.86662185986837 0.7492686
32.88006508747737 0.7492646
32.89090388218562 0.7492604
32.90435899893443 0.74925697
32.918223710854846 0.74925315
32.93328330119451 0.7492494
32.94818269411723 0.7492457
32.96045308113098 0.7492421
32.97388908863068 0.7492378
32.987273474534355 0.7492339
33.00117609898249 0.7492298
33.01531647443771 0.7492258
33.02840648094813 0.749222
33.041946760813396 0.7492184
33.055636354287465 0.74921465
33.06723916927974 0.7492108
33.07924202680588 0.749207
33.09280249277751 0.7492027
33.10433674256007 0.74919873
33.11606505314509 0.7491948
33.128125715255734 0.74919105
33.142073555787405 0.7491871
33.155752690633136 0.74918354
33.16666314601898 0.74917966
33.177174627780914 0.7491756
33.18869653940201 0.7491717
33.20240215460459 0.74916786
33.21662410497665 0.74916416
33.23058792352676 0.7491601
33.24097468058268 0.7491564
33.25485551357269 0.74915254
33.26841693719228 0.7491488
33.279731627305345 0.74914503
33.293623157342275 0.7491411
33.30501546462377 0.7491372
33.31875019470851 0.74913347
33.33233968814214 0.7491298
33.34696644941966 0.74912554
33.36106129487356 0.74912167
33.3744661172231 0.74911785
33.38597013552984 0.7491143
33.39729932546616 0.7491103
33.40890583197276 0.74910647
33.42068403959274 0.7491023
33.43233420054118 0.74909836
33.44343914588293 0.74909467
33.455339856942494 0.7490906
33.46714763641357 0.7490867
33.4786416053772 0.74908245
33.493436725934345 0.7490784
33.50729939937592 0.74907464
33.52113058169683 0.74907094
33.53272773822149 0.74906695
33.54380366802216 0.749063
33.554972648620605 0.74905926
33.5659872730573 0.74905545
33.57698113123576 0.74905133
33.5880845785141 0.7490473
33.59916574160258 0.7490432
33.612645184993745 0.7490398
33.62596566279729 0.74903595
33.64026550451914 0.7490319
33.653671367963156 0.7490281
33.66474769115448 0.74902433
33.67619386514028 0.7490204
33.68758397102356 0.7490164
33.69912170569102 0.74901265
33.70967550675074 0.74900883
33.72092401186625 0.7490052
33.73195034265518 0.74900144
33.74232334693273 0.74899775
33.75384687980016 0.7489938
33.76578993399938 0.7489901
33.77931935787201 0.74898636
33.79283490180969 0.7489824
33.804220696290336 0.7489787
33.815565299987796 0.74897486
33.82922729253769 0.7489708
33.84329872528712 0.74896675
33.857215174039204 0.7489629
33.86853260596593 0.74895906
33.88012145360311 0.74895495
33.893641130129495 0.7489512
33.905736072858176 0.7489475
33.917611193656924 0.7489438
33.92878317832947 0.7489399
33.94260054429372 0.74893624
33.956573907534285 0.7489325
33.96843630870183 0.74892884
33.98160032828649 0.74892485
33.99504092137019 0.7489212
34.00865894158681 0.7489176
34.02259509166082 0.74891376
34.03621980349223 0.7489099
34.049701070785524 0.74890596
34.06294469833374 0.7489023
34.07583033641179 0.7488987
34.089384885629016 0.74889493
34.103342394034065 0.7488913
34.117023320992786 0.7488874
34.128625718752545 0.74888384
34.141998843352 0.7488797
34.15560450553894 0.7488759
34.16920043627421 0.7488722
34.180597217877704 0.7488684
34.191268213589986 0.7488649
34.20478625297547 0.7488608
34.21855557759603 0.74885696
34.22947765191396 0.7488532
34.239561255772905 0.74884933
34.251019314924875 0.7488454
34.26245892445247 0.7488415
34.27607734203339 0.74883777
34.289777449766795 0.74883395
34.30125817457835 0.7488301
34.31188437143962 0.7488263
34.32539337873459 0.7488224
34.33916081984838 0.74881876
34.351259315013884 0.74881476
34.362765769163765 0.7488108
34.376438689231875 0.7488071
34.3881049990654 0.7488034
34.39951222340266 0.74879974
34.41310975948969 0.7487959
34.42662734587987 0.7487921
34.4402862350146 0.7487883
34.454352056980134 0.7487845
34.46860348383586 0.74878067
34.48246375322342 0.7487768
34.49605471690496 0.74877304
34.509562055269875 0.7487695
34.52327680190404 0.74876577
34.53664390246073 0.7487619
34.550314430395765 0.74875844
34.561734016736345 0.7487544
34.5759393453598 0.7487507
34.58944767316182 0.74874693
34.60294713973999 0.7487433
34.618070308367415 0.748739
34.63175358772278 0.74873495
34.645423265298206 0.74873143
34.656360793113706 0.7487275
34.66766027609507 0.7487235
34.67923568089803 0.74871945
34.690642495950065 0.74871594
34.70230168104172 0.7487121
34.71606072982152 0.7487086
34.730688818295796 0.7487045
34.74414621988932 0.7487007
34.75825485785802 0.7486968
34.77006120284398 0.7486926
34.781652959187824 0.748689
34.79315416018168 0.74868536
34.80481552680333 0.7486815
34.816229176521304 0.74867797
34.82763609091441 0.74867404
34.83901350895564 0.74867
34.85280269384384 0.7486665
34.86686999400457 0.74866265
34.88013658126195 0.7486587
34.89390534559886 0.748655
34.90537542502086 0.74865127
34.91571497519811 0.74864763
34.929146718978885 0.74864376
34.942060740788776 0.74863994
34.95559258063634 0.74863636
34.96991904179255 0.7486327
34.98381518920262 0.7486292
34.99740629990895 0.74862534
35.0114934404691 0.7486213
35.025173381964365 0.7486178
35.03896505037944 0.74861383
35.050950451691946 0.74861014
35.06201716661453 0.74860644
35.07575855255127 0.7486027
35.089671329657236 0.74859875
35.10327188968658 0.74859494
35.11698733170827 0.7485913
35.129181396961215 0.74858767
35.14310233592987 0.748584
35.15683855215708 0.74858
35.16915190219879 0.7485762
35.180533266067506 0.74857247
35.19164783557256 0.74856883
35.20528815189997 0.74856496
35.21904450257619 0.74856114
35.23386778434118 0.7485577
35.24683401187261 0.7485537
35.258200430870055 0.74854934
35.26956679821014 0.74854565
35.28100731770198 0.74854183
35.294411420822144 0.7485383
35.3079703728358 0.7485346
35.319558970133464 0.7485307
35.33100158770879 0.7485267
35.34239236911138 0.7485229
35.35372490485509 0.74851894
35.36550649007162 0.748515
35.376916432380675 0.7485109
35.3906359354655 0.7485074
35.40451097488403 0.74850357
35.415692281723025 0.74849963
35.429473388195035 0.74849576
35.44416179656982 0.74849206
35.45768488248189 0.74848807
35.47164005835851 0.74848485
35.48312949736913 0.748481
35.49467118183772 0.7484776
35.50657819509506 0.7484734
35.51782179276149 0.74846965
35.52884225447973 0.7484655
35.540328121185304 0.7484615
35.551951638857524 0.7484578
35.565465144316356 0.74845415
35.57928392092387 0.7484503
35.59252435366313 0.7484464
35.60381763776143 0.7484423
35.61525113979975 0.7484389
35.626574369271594 0.748435
35.63789696296056 0.7484313
35.6528137365977 0.74842775
35.666644513607025 0.7484238
35.68029755751292 0.7484198
35.69411286513011 0.74841607
35.70739089647929 0.7484123
35.72101796468099 0.7484087
35.73501682281494 0.74840504
35.746464828650154 0.748401
35.76011151472728 0.7483972
35.77224087715149 0.7483932
35.7828825712204 0.74838954
35.79414223829905 0.7483859
35.805667440096535 0.74838215
35.81681605180105 0.7483782
35.828377385934196 0.74837404
35.84132859309514 0.7483705
35.854773644606276 0.7483667
35.868965462843576 0.74836284
35.8825286825498 0.7483588
35.89642299811045 0.74835503
35.90793426036835 0.748351
35.92210168043773 0.74834704
35.935508370399475 0.7483431
35.948891282081604 0.7483392
35.962173748016355 0.7483356
35.97584080696106 0.7483324
35.989393921693164 0.74832845
36.00079833269119 0.74832475
36.01453195015589 0.7483211
36.0279856801033 0.74831766
36.03947174549103 0.7483138
36.051245931784315 0.7483099
36.06256609757741 0.7483065
36.07403122981389 0.7483027
36.08538240591685 0.748299
36.098796073595686 0.7482954
36.11213664213816 0.74829155
36.123158327738444 0.7482877
36.13680258989334 0.7482843
36.150091548760734 0.74828035
36.16361719767253 0.7482764
36.17739216089249 0.7482726
36.188843643665315 0.748269
36.19941784143448 0.74826515
36.21274698177974 0.74826145
36.22623884280522 0.7482578
36.23972020149231 0.74825406
36.253606951236726 0.74825054
36.26767045259476 0.7482469
36.28113665978114 0.7482433
36.29442184766133 0.74823946
36.30550984144211 0.7482356
36.31806083520254 0.7482319
36.32983126242956 0.74822783
36.34182835817337 0.7482243
36.35300110181173 0.74822056
36.36462935209274 0.74821675
36.37604506015778 0.74821305
36.3899838368098 0.74820936
36.4038673599561 0.7482056
36.41749317248662 0.7482017
36.428928975264235 0.7481981
36.439792251586915 0.7481942
36.451335628827415 0.7481908
36.46299499670665 0.748187
36.47420389254888 0.74818325
36.48785421053569 0.74817973
36.50141507784526 0.748176
36.51553843418757 0.7481722
36.528607948621115 0.7481685
36.5404822786649 0.7481648
36.55217974583308 0.7481612
36.56431293090184 0.74815714
36.57552150090535 0.7481535
36.587531848748526 0.7481497
36.600804058710736 0.74814594
36.6147551258405 0.74814194
36.628452734152475 0.74813837
36.641811748345695 0.7481346
36.65574365059535 0.74813086
36.66896199385325 0.7481272
36.68301314115524 0.74812394
36.69760985374451 0.74812025
36.71117659409841 0.74811643
36.72281285524368 0.7481129
36.73482751448949 0.74810886
36.74876573880513 0.7481052
36.76219852368037 0.748102
36.77360602617264 0.74809813
36.78610854943593 0.7480943
36.79799331426621 0.7480904
36.80970129966736 0.7480867
36.82382618188858 0.7480831
36.83774774869283 0.74807954
36.85108940203985 0.7480758
36.8648819565773 0.74807215
36.87802320718765 0.74806833
36.89167636235555 0.748065
36.9053066889445 0.74806106
36.92002513011297 0.74805754
36.93416559298833 0.7480542
36.949457081158954 0.7480502
36.96292799313863 0.74804676
36.97667620976766 0.7480428
36.99036222696304 0.7480388
37.00194252729416 0.7480353
37.013525191942854 0.74803174
37.02724524736404 0.74802804
37.04120743274689 0.7480245
37.05463649829229 0.7480208
37.06822765270869 0.74801743
37.08024004300435 0.7480137
37.0921449303627 0.7480099
37.105241723855336 0.7480064
37.119029156366985 0.74800307
37.1309685309728 0.74799955
37.14430114030838 0.74799573
37.158362579345706 0.7479921
37.172300632794695 0.7479884
37.186250861485796 0.74798465
37.20022110541662 0.747981
37.21403172810872 0.747977
37.22754537264506 0.74797314
37.23893907864888 0.7479693
37.2525647799174 0.7479656
37.2665428797404 0.74796176
37.28016121387482 0.74795824
37.29338436921437 0.74795413
37.30741556882858 0.7479502
37.32102965911229 0.7479462
37.334598847230275 0.7479426
37.34823093016942 0.7479388
37.3616343776385 0.7479352
37.375564364592236 0.74793136
37.38898055553436 0.74792796
37.402447859446205 0.74792427
37.41659811735153 0.7479205
37.43057014942169 0.74791664
37.44472654660543 0.7479128
37.458185172080995 0.74790907
37.471543900171916 0.7479055
37.48533729314804 0.7479017
37.49783229430516 0.74789786
37.51150689125061 0.7478942
37.5248013774554 0.74789035
37.538570523262024 0.7478867
37.55256359974543 0.7478834
37.566096293926236 0.7478798
37.579397257169084 0.7478759
37.59293016592662 0.7478722
37.6066165248553 0.7478686
37.61928383509318 0.747865
37.63045367399852 0.7478614
37.64140886863073 0.7478578
37.653615208466846 0.747854
37.667652245362596 0.74785006
37.68172954320907 0.7478463
37.69512796799342 0.7478425
37.70857528448105 0.7478391
37.722329103946684 0.74783546
37.73436996936798 0.7478318
37.746624259154004 0.7478279
37.76014366149902 0.7478242
37.773605859279634 0.74782085
37.78709776798884 0.7478171
37.79876033862432 0.7478134
37.81027688185374 0.7478097
37.821729969978335 0.7478058
37.83301016489665 0.7478017
37.84612932602565 0.7477982
37.861052079995474 0.7477945
37.87626141707103 0.747791
37.88999933004379 0.74778724
37.90381302436193 0.7477835
37.91907726923625 0.74777985
37.93377969264984 0.7477758
37.9485325773557 0.74777216
37.96232069333394 0.74776864
37.97434387604395 0.74776477
37.987609497706096 0.74776125
38.001329735914865 0.7477576
38.013075983524324 0.7477543
38.024574585755666 0.7477506
38.038649288813275 0.7477467
38.052607389291126 0.747743
38.06433595021566 0.74773914
38.075219972928366 0.74773526
38.08767949740092 0.74773175
38.099518517653145 0.7477281
38.11094436248143 0.7477242
38.12452088991801 0.7477208
38.13862149715423 0.74771696
38.152760497728984 0.74771357
38.16670347849528 0.7477096
38.17994072834651 0.74770576
38.19141836961111 0.74770206
38.202949504057564 0.7476983
38.21633395751317 0.74769443
38.229973407586414 0.7476905
38.24308143854141 0.74768674
38.25649832089742 0.74768317
38.26999239126841 0.7476793
38.28209173281987 0.74767524
38.291785128911336 0.74767137
38.30520708163579 0.74766797
38.319020227591196 0.74766445
38.33006100257238 0.7476608
38.34315358797709 0.74765724
38.35725570122401 0.74765384
38.37144378821055 0.74765044
38.38514716625214 0.747647
38.39845353762309 0.74764323
38.41209169626236 0.7476397
38.425904206434886 0.7476364
38.43929663101832 0.74763256
38.45301039616267 0.7476287
38.46705477237701 0.74762493
38.4787177324295 0.74762136
38.49373811483383 0.74761784
38.50764765739441 0.74761385
38.521021958192186 0.74761015
38.53273462851842 0.74760664
38.544073688983914 0.74760294
38.555436205863955 0.7475993
38.56742361386617 0.7475955
38.57916527191798 0.7475919
38.592268188794456 0.7475881
38.60584597190221 0.7475843
38.61643565495809 0.7475806
38.628147288163504 0.74757665
38.63943271239599 0.7475727
38.6510879556338 0.74756885
38.665826674302416 0.74756503
38.68064991235733 0.7475614
38.694587548573814 0.7475576
38.708390990893044 0.7475538
38.72029920021693 0.7475501
38.73392805258433 0.7475465
38.748881590366366 0.74754286
38.76209491093953 0.7475391
38.77586110432943 0.7475354
38.79002829392751 0.7475317
38.80201082229614 0.7475281
38.81383543411891 0.7475244
38.82851597070694 0.74752045
38.84268176158269 0.74751693
38.856498980522154 0.74751306
38.87094145218531 0.74750966
38.88492911656697 0.74750626
38.896697000662485 0.74750245
38.9078235467275 0.7474989
38.921694513161974 0.74749506
38.93575166066488 0.74749136
38.95074217716853 0.7474879
38.96412234306335 0.7474842
38.97822687625885 0.7474804
38.99162809451421 0.74747664
39.00524918238322 0.7474731
39.01927995284398 0.74746925
39.03310398260752 0.7474654
39.04652666250865 0.74746174
39.05799652338028 0.74745774
39.069746947288515 0.74745387
39.081345776716866 0.74745035
39.09473181168239 0.74744666
39.10822237332662 0.74744314
39.122427972157794 0.7474397
39.13604077895482 0.74743617
39.147551985581714 0.7474324
39.15908973614375 0.74742836
39.17042229175568 0.74742526
39.1846762418747 0.7474213
39.19932728608449 0.74741775
39.21279535690943 0.7474139
39.224263763427736 0.74740976
39.23754632472992 0.7474063
39.25120085080464 0.7474027
39.26487702528636 0.74739945
39.27830851475398 0.7473956
39.29028575420379 0.7473919
39.301688090960184 0.7473881
39.31280159155528 0.74738467
39.32504303455353 0.7473811
39.33861266374588 0.7473775
39.352642595767975 0.7473739
39.366299867630005 0.7473698
39.37959765195846 0.74736637
39.391111397743224 0.74736214
39.40296561717987 0.7473584
39.41441461245219 0.7473549
39.42584191560745 0.7473516
39.43749350309372 0.747348
39.45095584789912 0.7473444
39.4645852804184 0.747341
39.47519657611847 0.7473376
39.48522181113561 0.747334
39.49891885916392 0.7473306
39.512496109803514 0.74732697
39.5259583512942 0.7473229
39.53717209895452 0.747319
39.548448606332144 0.7473153
39.559935955206555 0.74731195
39.57187194824219 0.7473082
39.58229626814524 0.7473046
39.59652665456136 0.7473011
39.61021670103073 0.7472976
39.62428534030914 0.7472941
39.63801832199097 0.7472905
39.6520593047142 0.74728674
39.66549973487854 0.7472831
39.67842844327291 0.74727935
39.692004617055254 0.74727553
39.70590181350708 0.7472718
39.71761612494787 0.7472681
39.72912010351817 0.7472643
39.74091021617254 0.74726063
39.75244944095611 0.74725693
39.76394134362538 0.74725306
39.77406392097473 0.74724936
39.78475810289383 0.74724543
39.79556975364685 0.74724156
39.8058695713679 0.74723786
39.81637208859126 0.7472341
39.83003206253052 0.74723065
39.843447001775104 0.7472271
39.85695099433263 0.74722344
39.87038043340047 0.74722004
39.885769589742026 0.7472163
39.89942656358083 0.74721247
39.91267285346985 0.74720865
39.92405869960785 0.7472052
39.9380916595459 0.7472014
39.952062789599104 0.7471977
39.966145666440326 0.74719393
39.97943599621455 0.7471904
39.992620694637296 0.74718684
40.005931826432544 0.7471836
40.019335174560545 0.7471804
40.033330261707306 0.7471765
40.04704364935557 0.74717295
40.060380681355795 0.74716926
40.074145591259004 0.74716544
40.088430217901866 0.74716175
40.100026798248294 0.74715793
40.11290373802185 0.7471544
40.1263624827067 0.74715084
40.13981835047404 0.74714714
40.15368780692418 0.7471436
40.16712247530619 0.74714005
40.17965656916301 0.7471368
40.19312050739924 0.7471333
40.206611625353496 0.74713004
40.220489366849264 0.7471262
40.23404745260874 0.7471223
40.24454964796702 0.7471187
40.255950081348416 0.7471151
40.26777042150498 0.7471113
40.27906581958135 0.7471076
40.292766110102335 0.7471035
40.3069842338562 0.7470999
40.32079998254776 0.74709636
40.33262853225072 0.74709284
40.34400704701741 0.74708945
40.35511568387349 0.7470859
40.36869848569234 0.74708223
40.38233060439428 0.7470787
40.39593874613444 0.74707496
40.409969838460285 0.74707127
40.42503462632497 0.74706745
40.43886006275813 0.7470636
40.45283070405324 0.74706
40.46654741764068 0.7470561
40.47779314120611 0.74705243
40.48968001206716 0.74704874
40.501162620385486 0.7470452
40.51315325101216 0.74704176
40.527211451530455 0.74703836
40.54135067065557 0.7470346
40.55546794732412 0.74703085
40.569297536214194 0.7470273
40.58152051766714 0.7470236
40.59489619731903 0.74702
40.60869049628575 0.7470165
40.62289843956629 0.7470126
40.636401263872784 0.74700904
40.64933977921804 0.74700505
40.66239697933197 0.7470014
40.67589628696442 0.7469976
40.6889590938886 0.74699396
40.702675795555116 0.7469902
40.71617889404297 0.7469867
40.730237730344136 0.746983
40.74373070398966 0.7469793
40.75783163706462 0.74697566
40.772000734011336 0.7469721
40.785744559764865 0.74696857
40.798954315980275 0.74696505
40.81001872221629 0.7469614
40.82175734440486 0.7469575
40.83295019865036 0.74695385
40.84743525584539 0.7469506
40.86144278844198 0.74694693
40.87638543844223 0.74694335
40.89021149873734 0.7469402
40.904643090566 0.74693656
40.91855772336324 0.74693274
40.93227648337682 0.7469294
40.94365842342377 0.7469257
40.955202047030134 0.746922
40.96623557806015 0.7469183
40.97990523576736 0.74691474
40.99325962861379 0.7469112
41.0073827346166 0.7469075
41.02105598052343 0.74690396
41.035526009400684 0.7469003
41.04885372718175 0.7468966
41.06155269940694 0.7468933
41.0732768257459 0.7468898
41.084026126066846 0.74688625
41.09550512631734 0.74688256
41.10672537088394 0.7468788
41.119922467072804 0.7468752
41.13296461502711 0.74687165
41.14708989063899 0.7468682
41.160623876253766 0.74686456
41.174279189109804 0.74686086
41.185495714346565 0.74685705
41.199059120814006 0.7468535
41.21287045478821 0.7468501
41.2266744295756 0.74684656
41.24055290222168 0.7468432
41.25174457232158 0.74683964
41.26164306004842 0.74683595
41.275267124176025 0.7468323
41.28881421883901 0.746829
41.30260529518127 0.74682534
41.31419545014699 0.7468219
41.32547561327616 0.7468183
41.33938596248627 0.74681467
41.3532340725263 0.7468108
41.36440335114797 0.746807
41.37824948231379 0.74680316
41.39021823008855 0.7467995
41.400394427776334 0.7467958
41.414087283611295 0.74679255
41.42801171541214 0.74678886
41.4424031217893 0.7467854
41.45642741918564 0.74678165
41.47069436311722 0.74677813
41.484340421358745 0.74677426
41.497882799307504 0.7467709
41.51143665313721 0.7467669
41.5224471728007 0.7467632
41.533774328231814 0.7467594
41.546153434117635 0.74675584
41.557597529888156 0.7467521
41.57075196504593 0.74674857
41.58497656583786 0.7467452
41.598661212126416 0.74674135
41.612327607472736 0.7467377
41.62700566450755 0.7467344
41.64109984238942 0.7467308
41.65486399332682 0.74672705
41.668281515439354 0.7467236
41.679080136617024 0.74671996
41.69041024049123 0.7467165
41.7021827340126 0.7467129
41.712690726915994 0.74670947
41.72431159814199 0.746706
41.73581023216248 0.7467023
41.74602928161621 0.7466987
41.756987071037294 0.74669546
41.76875433921814 0.7466916
41.77959556976954 0.74668777
41.7907753109932 0.7466841
41.80448703765869 0.74668074
41.8180618484815 0.7466772
41.82868374188741 0.74667335
41.84007756710052 0.74666977
41.85220917860667 0.7466664
41.86605363289515 0.7466628
41.87946916818619 0.74665904
41.89310881296794 0.7466554
41.90643582741419 0.74665177
41.920181862513225 0.74664825
41.93417206605275 0.7466448
41.947798347473146 0.74664086
41.96102224588394 0.7466376
41.974403822422026 0.7466338
41.98863125244777 0.7466303
42.00035421053568 0.7466266
42.014620085557304 0.74662304
42.02802966833114 0.7466196
42.04173185427984 0.74661595
42.05566107034683 0.7466125
42.06928838888804 0.74660885
42.08286824623744 0.74660546
42.09680608510971 0.74660146
42.11072572867076 0.7465978
42.12281065781911 0.7465943
42.137460927168526 0.74659073
42.151341275374094 0.74658734
42.16293757756551 0.7465834
42.17633003791173 0.7465797
42.1900017619133 0.746576
42.2040857553482 0.74657273
42.21868113279343 0.74656916
42.22975951433182 0.7465657
42.243652963638304 0.74656206
42.257579672336576 0.7465586
42.270126501719155 0.7465551
42.283897888660434 0.74655145
42.29793437321981 0.746548
42.31145811478297 0.7465442
42.32315578063329 0.7465406
42.33647798697154 0.74653697
42.34995636542638 0.74653333
42.36358795166016 0.74652964
42.37690922816594 0.7465261
42.39117790460587 0.74652267
42.404997070630394 0.74651915
42.41890770196915 0.7465151
42.43288661241532 0.7465117
42.44648867448171 0.74650806
42.46152135531108 0.7465047
42.47541760603587 0.7465014
42.48870952526728 0.74649787
42.50228567520777 0.7464943
42.51810313065847 0.74649054
42.532338913281755 0.7464869
42.54597054322561 0.74648345
42.55757147073746 0.74647987
42.57133425474167 0.7464761
42.58551177978516 0.7464726
42.59897298415502 0.74646896
42.612061417102815 0.7464653
42.6259267171224 0.7464617
42.63969421386719 0.7464581
42.6512223760287 0.7464544
42.664451324939726 0.7464508
42.6798911134402 0.74644756
42.693338282903035 0.74644375
42.70677361885706 0.7464398
42.71840438445409 0.74643624
42.72969472408295 0.7464327
42.74324357509613 0.7464297
42.756970421473184 0.7464261
42.770336711406706 0.7464226
42.78556279738744 0.7464191
42.79946132103602 0.7464152
42.81252530813217 0.7464115
42.826152471701306 0.74640775
42.83767927885056 0.7464044
42.85106291770935 0.74640065
42.86516721645991 0.74639714
42.87888925075531 0.74639386
42.892763861020406 0.7463902
42.90720544258753 0.74638677
42.92123324076335 0.74638337
42.93511558373769 0.74637985
42.948555354277296 0.7463762
42.96179002920787 0.74637276
42.972896019617714 0.7463691
42.98490064541499 0.7463654
42.99636615117391 0.7463619
43.009621969858806 0.7463584
43.02382878859838 0.74635524
43.038459805647534 0.74635166
43.05248497724533 0.7463478
43.06589104731878 0.7463441
43.07915681997935 0.7463404
43.09294054905573 0.74633664
43.10596982240677 0.746333
43.12012060085932 0.74632925
43.13401917219162 0.74632555
43.147579193115234 0.7463219
43.15954424540202 0.7463185
43.172892502943675 0.7463149
43.18624687592189 0.74631155
43.20006263256073 0.7463077
43.2139652132988 0.7463042
43.22794366677602 0.7463007
43.241693119208016 0.74629724
43.25553099711736 0.74629366
43.27058467467626 0.7462901
43.28453451395035 0.7462864
43.29810247818629 0.7462828
43.30921675364176 0.74627924
43.32044278780619 0.74627554
43.333385014533995 0.7462721
43.34705887635549 0.74626845
43.357986923058824 0.7462647
43.37005838950475 0.7462609
43.3814262509346 0.7462573
43.392758417129514 0.7462537
43.404014547665916 0.7462504
43.41575110753377 0.7462466
43.42872582276662 0.7462429
43.44171525637309 0.7462394
43.4530491789182 0.74623567
43.46623429854711 0.74623233
43.47902414798737 0.7462289
43.492381660143536 0.74622506
43.50595931609472 0.7462217
43.517165084679924 0.74621814
43.528775823116305 0.7462149
43.54029875199 0.7462111
43.55307145118714 0.74620754
43.563961108525596 0.746204
43.57774179776509 0.7462002
43.591702024141945 0.7461966
43.60532517035802 0.7461934
43.619034771124525 0.7461902
43.63045837084452 0.7461866
43.64170615673065 0.7461834
43.653132172425586 0.7461799
43.666836452484134 0.74617636
43.680314699808754 0.74617225
43.69160111347834 0.74616855
43.702793113390605 0.7461648
43.7161456545194 0.74616134
43.73009406328201 0.7461577
43.7443613409996 0.7461541
43.75811351935069 0.7461508
43.77209330399831 0.7461474
43.785809926191966 0.74614364
43.79927242596944 0.74614024
43.81226631402969 0.7461368
43.82386778195699 0.74613345
43.83734100262324 0.74613
43.85133250157038 0.74612653
43.86267928679784 0.7461231
43.87598038514455 0.74612
43.8880064090093 0.7461163
43.899833007653555 0.7461126
43.91332393884659 0.74610895
43.926847930749254 0.74610543
43.940079522132876 0.7461022
43.953891118367515 0.7460986
43.96605374415716 0.74609524
43.97702528635661 0.74609184
43.99080680211385 0.7460884
44.004522466659544 0.7460848
44.01832123994827 0.7460813
44.029612398147584 0.7460778
44.043294644355775 0.7460743
44.05691603819529 0.746071
44.06859974463781 0.746067
44.07983611822128 0.7460636
44.09125919739405 0.7460599
44.10294358332952 0.74605626
44.114022123813626 0.7460527
44.12757304906845 0.7460489
44.141079330444335 0.7460455
44.154686800638835 0.74604213
44.16839780410131 0.74603856
44.17957919836044 0.7460348
44.1904216448466 0.74603105
44.20114789406458 0.7460274
44.21229622761408 0.74602395
44.223914730548856 0.7460203
44.23493040005366 0.74601656
44.24601460695267 0.74601287
44.25725374221802 0.7460092
44.27106824715932 0.74600565
44.28475607236226 0.74600196
44.29613192081452 0.74599844
44.30744952758153 0.74599516
44.318722955385844 0.7459917
44.32993947267532 0.7459881
44.34368104934693 0.74598455
44.35745414098104 0.745981
44.370868094762166 0.7459772
44.38430787324906 0.74597365
44.39798152049382 0.74596995
44.41129895846049 0.7459663
44.424692300955456 0.7459625
44.43860271374385 0.745959
44.45160783529282 0.74595547
44.46536918481191 0.74595195
44.47907520929972 0.74594855
44.49224552710851 0.74594504
44.50599950551987 0.7459416
44.52015069325765 0.74593806
44.533791371186574 0.7459348
44.54754728078842 0.74593097
44.55898481607437 0.7459277
44.572008991241454 0.7459241
44.58541860580444 0.74592054
44.59868409633636 0.7459169
44.60968316793442 0.74591327
44.62087672948837 0.7459096
44.63408606449763 0.74590564
44.64745216766993 0.74590224
44.661295298735304 0.74589854
44.67491064866384 0.7458951
44.68855026960373 0.7458917
44.702363753318785 0.74588835
44.71633353233337 0.7458846
44.731421156724295 0.7458814
44.744728378454845 0.74587786
44.758458495140076 0.7458743
44.772225217024484 0.74587077
44.78587429126104 0.74586713
44.799594179789224 0.7458633
44.81278554995855 0.74585986
44.82404812971751 0.7458564
44.83844388326009 0.7458531
44.852063139279686 0.74584955
44.863092533747356 0.7458456
44.87419317960739 0.74584216
44.88567870457967 0.7458385
44.897069823741916 0.7458351
44.91097888946533 0.7458312
44.92472520669301 0.74582773
44.93821878433228 0.7458244
44.95111019611359 0.7458209
44.96459141572316 0.74581754
44.978493853410086 0.745814
44.99174916744232 0.74581075
45.005843039353685 0.7458071
45.020041012763976 0.7458036
45.03368235031764 0.74579984
45.04438283443451 0.7457965
45.05604228973389 0.7457929
45.06771249373754 0.7457891
45.0813555876414 0.74578553
45.09499759276708 0.74578214
45.10882089138031 0.7457786
45.122548739115395 0.74577504
45.13667540152868 0.74577147
45.15002257029216 0.7457679
45.163539183139804 0.74576473
45.17691439787547 0.74576133
45.188354496161146 0.7457578
45.203175115585324 0.7457543
45.21647607882817 0.7457505
45.23027107715607 0.7457472
45.24359759887059 0.74574375
45.257059494654335 0.7457404
45.27033342123032 0.74573666
45.28394183715184 0.7457332
45.29714678923289 0.7457296
45.31046351591746 0.74572605
45.32394886811574 0.74572283
45.33684332370758 0.7457197
45.348486347993216 0.74571604
45.35992849270503 0.74571234
45.37099377711614 0.7457092
45.382089749972025 0.7457055
45.396434839566545 0.74570227
45.410479386647545 0.7456985
45.42408224741618 0.7456949
45.4376149614652 0.74569184
45.45103242397308 0.7456884
45.462878147761025 0.74568504
45.476684002081555 0.7456813
45.49244596560796 0.74567795
45.50625401337941 0.74567455
45.517962976296744 0.745671
45.53184278011322 0.7456678
45.54591170152028 0.74566394
45.5594936410586 0.74566025
45.571134169896446 0.74565685
45.58257321914037 0.74565345
45.59385214249293 0.74565
45.605437366167706 0.7456464
45.616808485984805 0.7456431
45.62807741165161 0.74563944
45.63946856657664 0.7456356
45.65110547542572 0.7456324
45.66478800376256 0.7456288
45.6785586754481 0.7456251
45.692507509390516 0.7456217
45.705844938755035 0.74561816
45.719592249393465 0.7456146
45.73316111167272 0.74561125
45.747060386339825 0.74560755
45.76061922311783 0.7456041
45.77260330915451 0.74560034
45.78651445309321 0.74559724
45.80122732718785 0.7455939
45.81442772547404 0.74559057
45.825574310620624 0.7455867
45.83674420515696 0.74558294
45.85222555398941 0.7455797
45.86716726223628 0.7455763
45.88071339527766 0.7455726
45.89230941136678 0.74556905
45.90385000705719 0.7455656
45.91793553431829 0.74556255
45.931372714042666 0.745559
45.94493309259415 0.7455555
45.96002640326818 0.7455523
45.97256993850072 0.74554884
45.986199498176575 0.7455453
46.00003392696381 0.74554217
46.01326741774877 0.7455387
46.02476261059443 0.7455352
46.038386638959246 0.7455319
46.05202253262202 0.7455285
46.06566025018692 0.74552506
46.07728852430979 0.7455214
46.088768458366395 0.7455178
46.10297469695409 0.7455142
46.11641496022542 0.7455108
46.127592571576436 0.7455073
46.13921115795771 0.7455042
46.152132109800974 0.7455008
46.16596633593242 0.74549735
46.17753194173177 0.7454938
46.189990401268005 0.7454905
46.20241287946701 0.745487
46.21607132355372 0.74548364
46.22828237215678 0.7454802
46.241650851567584 0.7454769
46.254855358600615 0.7454736
46.26778158744176 0.74547017
46.278690727551776 0.7454666
46.28968369960785 0.745463
46.30322331984838 0.74545974
46.317334496974944 0.7454562
46.33070249954859 0.74545276
46.3443784236908 0.74544924
46.35776966015498 0.7454456
46.3711822271347 0.7454423
46.385319451491036 0.7454387
46.3988512357076 0.7454352
46.41221743027369 0.7454315
46.426158738136294 0.7454278
46.43954963286718 0.7454244
46.45272482236226 0.7454208
46.46623674631119 0.74541724
46.47777963081996 0.74541354
46.48876308202743 0.74541014
46.502501213550566 0.74540675
46.51628243923187 0.74540305
46.529666292667386 0.7453995
46.54350017706553 0.74539584
46.557084103425346 0.7453923
46.56950174967448 0.745389
46.58100499312083 0.7453855
46.592600373427075 0.7453819
46.60419590870539 0.7453788
46.615893777211504 0.7453753
46.62718103726705 0.74537164
46.638818542162575 0.74536806
46.650704149405165 0.74536467
46.66430237690608 0.74536085
46.67797110478083 0.7453572
46.68922573328018 0.74535376
46.70069085756938 0.7453505
46.71204233964284 0.74534726
46.72606021960576 0.74534386
46.73977245887121 0.7453405
46.751299579938255 0.7453373
46.76247960329056 0.74533397
46.77400569518407 0.74533063
46.78781036933263 0.74532694
46.80188037554423 0.74532354
46.81549535989761 0.74531996
46.82688278357188 0.74531645
46.83834809859594 0.74531317
46.85243669350942 0.7453095
46.86618588765462 0.74530584
46.879663113753004 0.74530244
46.89408940076828 0.74529916
46.907014870643614 0.7452955
46.91836639642715 0.74529195
46.93169108231862 0.745288
46.94494172334671 0.7452846
46.95831829706828 0.7452812
46.97007422447204 0.7452779
46.98132864634196 0.7452744
46.99267151753108 0.745271
47.0043241182963 0.7452675
47.0160027384758 0.7452641
47.02752537727356 0.7452606
47.03911320765813 0.7452572
47.05066051483154 0.7452535
47.06452896595001 0.74525017
47.07872345844905 0.7452467
47.09037062724431 0.74524325
47.104053763548535 0.74523944
47.11763083934784 0.74523574
47.13189245859782 0.7452322
47.14514189163844 0.7452286
47.1567161599795 0.74522513
47.167953515052794 0.74522185
47.179046189785005 0.74521816
47.190523219108584 0.74521446
47.20161690314611 0.7452113
47.213240973154704 0.74520797
47.224595626195274 0.7452045
47.23569989204407 0.74520123
47.247019624710084 0.74519783
47.25772550900777 0.74519426
47.26790137290955 0.7451912
47.279406328996025 0.7451879
47.29092670679093 0.7451844
47.302167077859245 0.74518096
47.31224940617879 0.7451775
47.32367663780848 0.7451742
47.33493589162826 0.7451707
47.34569304386775 0.7451675
47.355981457233426 0.7451643
47.366171737511955 0.74516064
47.37684472401937 0.745157
47.38723973830541 0.7451536
47.397241238753004 0.74515015
47.41002450386683 0.74514663
47.42407212654749 0.7451433
47.43864178260167 0.74513954
47.45261621077855 0.7451362
47.46610335508982 0.7451328
47.47939399878184 0.7451295
47.494216473897296 0.7451258
47.50802572170893 0.74512243
47.521650584538776 0.74511874
47.534652849038444 0.74511504
47.54849014282227 0.74511164
47.56253586212794 0.7451081
47.57590080102285 0.7451046
47.588243373235066 0.74510103
47.60251951615016 0.74509764
47.616579711437225 0.7450941
47.63124335606893 0.74509025
47.642649304866794 0.7450867
47.65579144954681 0.7450832
47.66993086338043 0.74507964
47.684042207400005 0.7450762
47.6979674021403 0.74507266
47.70961910883586 0.745069
47.72119046052297 0.74506545
47.73316375017166 0.74506223
47.744567867120104 0.74505895
47.75822902123134 0.7450555
47.77171300649643 0.745052
47.78315105835597 0.74504864
47.794482576847074 0.7450455
47.8061776359876 0.74504215
47.82051399548848 0.74503857
47.83457462390264 0.7450355
47.84493186473846 0.7450321
47.856071853637694 0.7450284
47.86682422955831 0.7450252
47.88015713691711 0.74502164
47.894063822428386 0.745018
47.90526142517726 0.7450146
47.9183246533076 0.7450111
47.93189338048299 0.7450077
47.94569960832596 0.7450043
47.95944737195968 0.74500066
47.9737033367157 0.74499744
47.98835829496384 0.74499387
48.002108518282576 0.7449907
48.01323578357697 0.7449874
48.02635857264201 0.744984
48.041168975830075 0.74498045
48.05314056475957 0.7449769
48.06453363895416 0.7449737
48.077965188026425 0.74496996
48.09163575172424 0.74496645
48.105272928873696 0.74496293
48.11686768929164 0.7449595
48.12848602930705 0.7449562
48.14071055253347 0.7449526
48.1516594171524 0.7449495
48.162636518478394 0.7449461
48.17383824586868 0.74494284
48.18451606829961 0.74493915
48.19659899870555 0.74493563
48.20819636980693 0.7449323
48.222138953208926 0.74492884
48.23569812774658 0.7449252
48.24711253643036 0.7449216
48.25875789721807 0.74491835
48.272591543197635 0.74491477
48.28609190781911 0.74491143
48.2993292927742 0.74490815
48.312861752510074 0.7449048
48.32410222689311 0.7449011
48.33431474367777 0.7448977
48.34659121831258 0.74489415
48.35748176574707 0.74489105
48.368212687969205 0.7448875
48.380522731939955 0.7448839
48.39389187494914 0.74488026
48.40753388404846 0.7448767
48.42002194325129 0.7448734
48.43144370714823 0.74487007
48.445080769062045 0.7448664
48.458555936813354 0.7448629
48.46972426176071 0.7448596
48.48386681477229 0.7448562
48.497592767079674 0.7448529
48.508890533447264 0.7448494
48.52024245262146 0.7448458
48.531753365198774 0.74484265
48.543288910388945 0.74483967
48.5533370812734 0.74483615
48.567077457904816 0.7448326
48.579617162545524 0.7448288
48.59338593880336 0.74482536
48.6045560002327 0.7448221
48.61571164528529 0.7448186
48.62691071430842 0.74481523
48.64001979033152 0.74481195
48.65497442086538 0.74480844
48.66857906977336 0.74480516
48.681070574124654 0.7448015
48.69464003245036 0.7447982
48.70867265065511 0.7447944
48.722264071305595 0.7447908
48.734238282839456 0.7447871
48.74590861002604 0.7447837
48.75735325018565 0.7447803
48.768540803591414 0.7447767
48.78015212615331 0.7447734
48.79163262844086 0.74477017
48.80494601726532 0.744767
48.81856634616852 0.74476385
48.83133050998052 0.74476045
48.845305208365126 0.7447566
48.859246524175006 0.74475324
48.874181759357455 0.7447501
48.88885757128398 0.74474674
48.90402222871781 0.74474305
48.91741428772608 0.7447394
48.9309424996376 0.74473614
48.94405355056127 0.7447327
48.95777095158895 0.7447293
48.97233626445134 0.7447262
48.987363096078234 0.7447227
49.00114957888921 0.74471945
49.014794798692066 0.7447158
49.026267703374224 0.74471253
49.037459735075636 0.7447092
49.05077849626541 0.74470556
49.06438770691554 0.7447018
49.07505750656128 0.7446985
49.0864402850469 0.74469525
49.09843531052272 0.74469197
49.10881054004033 0.7446885
49.12047343651454 0.74468493
49.13417055606842 0.7446816
49.147766105333965 0.7446784
49.16152246395747 0.74467516
49.17482131719589 0.7446718
49.18622149626414 0.7446685
49.1997185031573 0.7446651
49.2133344690005 0.74466175
49.224641891320545 0.7446587
49.23610866864522 0.74465525
49.247222769260404 0.7446517
49.260950716336566 0.7446483
49.274434713522595 0.74464476
49.28809984922409 0.7446414
49.299194935957594 0.7446383
49.312799044450124 0.7446353
49.32618547677994 0.74463177
49.340228362878165 0.7446284
49.35369431972504 0.74462503
49.368768417835234 0.7446216
49.38226345380147 0.7446182
49.396151252587636 0.7446147
49.409976927439374 0.74461126
49.423522941271465 0.74460787
49.437568016846974 0.7446045
49.45164949099223 0.744601
49.4627832531929 0.7445977
49.47442746957143 0.74459416
49.486029307047524 0.74459076
49.49889205694198 0.74458724
49.51232057015101 0.7445841
49.52372300227483 0.7445807
49.53522518078486 0.7445773
49.54683750470479 0.74457383
49.55825393597285 0.7445704
49.56998643875122 0.7445671
49.58147009213766 0.7445634
49.593914326032 0.7445602
49.60756890773773 0.74455655
49.62142176628113 0.74455297
49.63282482624054 0.7445499
49.64398003021876 0.74454635
49.65546189149221 0.7445426
49.66684108177821 0.74453926
49.67829612890879 0.74453574
49.69028122027715 0.74453264
49.70352345705032 0.74452925
49.717367414633436 0.74452555
49.73096991380056 0.7445222
49.74561871290207 0.74451894
49.758829764525096 0.7445153
49.771876227855685 0.7445119
49.7855652530988 0.7445084
49.79915062189102 0.7445052
49.81289484103521 0.7445017
49.82670968770981 0.74449855
49.840782566865286 0.7444951
49.854374253749846 0.74449193
49.86573667128881 0.74448854
49.87907527685165 0.74448514
49.89257383743922 0.7444816
49.90616654555003 0.7444784
49.91960506439209 0.7444749
49.93349040746689 0.7444714
49.94705649614334 0.7444679
49.95833905140559 0.74446446
49.971831854184465 0.74446124
49.98569084803263 0.74445784
49.99971645673116 0.7444545
50.01344562371572 0.7444513
50.02478156089783 0.7444476
50.03800513744354 0.744444
50.05157374540965 0.7444408
50.06296755075455 0.74443716
50.077089913686116 0.7444339
50.09095913569133 0.74443036
50.104539000988005 0.7444269
50.117977408568066 0.7444236
50.13157227039337 0.74441993
50.14517382383347 0.7444166
50.1587033311526 0.7444132
50.173514703909554 0.74440956
50.187655329704285 0.7444061
50.201883455117546 0.7444026
50.21523557504018 0.74439955
50.228721078236894 0.74439627
50.24241875807444 0.74439275
50.25386393070221 0.7443892
50.26515832742055 0.7443856
50.278834064801536 0.7443823
50.292410266399386 0.7443789
50.30660521189372 0.7443754
50.320655059814456 0.744372
50.33281518618266 0.7443685
50.343926242987315 0.74436504
50.35453347762426 0.74436176
50.368206997712456 0.74435854
50.38228205442429 0.74435496
50.395989791552225 0.7443516
50.40920420487722 0.7443481
50.42274661461512 0.7443446
50.43410724401474 0.7443413
50.444881018002825 0.74433804
50.4567507982254 0.74433446
50.468459268411 0.74433094
50.481745743751524 0.74432766
50.49536435206731 0.74432385
50.509171795845035 0.74432045
50.52335563103358 0.74431664
50.537836241722104 0.74431324
50.55194534858068 0.74431
50.56556123495102 0.7443069
50.57908565600713 0.7443036
50.593324689070386 0.74430025
50.60748668511709 0.7442969
50.621169698238376 0.74429333
50.63444980382919 0.74429005
50.644993869463605 0.7442866
50.65635552008947 0.74428326
50.66789520184199 0.7442797
50.67911988894145 0.7442762
50.69042055606842 0.7442728
50.704322258631386 0.7442693
50.71810923814773 0.74426603
50.732012168566385 0.7442626
50.74519383907318 0.7442593
50.758659553527835 0.74425566
50.77206033070882 0.7442522
50.78349931240082 0.74424917
50.79781699180603 0.74424577
50.81325865586599 0.7442422
50.826580568154654 0.74423885
50.84044041633606 0.74423546
50.853720891475675 0.7442319
50.86774822076162 0.7442282
50.88113480011622 0.74422485
50.896008078257246 0.7442213
50.90984486341476 0.7442183
50.923543838659924 0.74421513
50.937449343999226 0.74421203
50.95111881494522 0.7442087
50.96439880927404 0.7442053
50.977797730763754 0.744202
50.99156563679377 0.7441988
51.00289512077968 0.7441952
51.01586431264877 0.7441917
51.028947579860684 0.74418825
51.042954699198404 0.7441848
51.0570557196935 0.7441814
51.070848202705385 0.74417806
51.082196899255116 0.7441747
51.09350653092066 0.7441713
51.104337704181674 0.74416816
51.11603084405263 0.7441646
51.12724871238073 0.7441616
51.14095630645752 0.7441583
51.15491619507472 0.7441549
51.16628091335296 0.7441514
51.177518248558044 0.74414766
51.18871501286824 0.74414426
51.20016901095708 0.744141
51.21480015516281 0.7441378
51.22860604921977 0.7441345
51.24003263314565 0.7441312
51.25069685379664 0.7441277
51.264001341660816 0.74412423
51.27810886700948 0.74412084
51.29135417143504 0.7441176
51.30547860066096 0.7441142
51.32077655394872 0.7441111
51.33457176685333 0.7441077
51.34814913272858 0.7441042
51.36180544694265 0.74410117
51.37550804217656 0.7440982
51.388958446184795 0.74409485
51.40033970673879 0.74409103
51.41100690762202 0.7440879
51.42459547519684 0.7440846
51.43830376068751 0.74408114
51.449949371814725 0.7440779
51.46148368914922 0.74407446
51.47302090724309 0.7440712
51.48422231674194 0.7440676
51.49492608308792 0.7440643
51.50871607462565 0.74406075
51.521952156225844 0.74405754
51.53614176511765 0.74405396
51.55022421280543 0.7440505
51.564453438917795 0.74404716
51.575798686345415 0.7440438
51.58959901332855 0.7440401
51.60329823891322 0.7440365
51.61701554059982 0.74403334
51.6308342774709 0.74403036
51.64480152130127 0.74402714
51.65844380060832 0.7440239
51.66969776948293 0.74402076
51.683926633993785 0.74401736
51.6976375023524 0.7440138
51.70915246804555 0.74401057
51.723736906051634 0.7440074
51.73886081775029 0.744004
51.75270351966222 0.7440006
51.76659729480743 0.7439972
51.78022878567378 0.74399346
51.793617216746014 0.7439901
51.80761627753576 0.74398667
51.8195030728976 0.7439837
51.830739704767865 0.74398017
51.8411793033282 0.7439769
51.854950932661694 0.74397373
51.868207371234895 0.7439704
51.88184563716253 0.7439669
51.8957709868749 0.74396354
51.90937397480011 0.7439599
51.92332940896352 0.7439569
51.935223293304446 0.74395305
51.94692359368006 0.7439495
51.958387927214304 0.7439459
51.97194595336914 0.7439424
51.98529696067174 0.74393904
51.996893016497296 0.7439357
52.00835503737132 0.74393255
52.0196471730868 0.7439293
52.033570631345114 0.74392617
52.04678865273794 0.7439226
52.060482581456505 0.7439194
52.07388908863068 0.74391603
52.085434130827586 0.7439126
52.09934546947479 0.74390966
52.11270492474238 0.74390626
52.125917530059816 0.7439029
52.13919882376989 0.74389964
52.15292108853658 0.74389625
52.166375907262164 0.7438931
52.177219331264496 0.74388963
52.19057998259862 0.7438859
52.20409792661667 0.7438827
52.21825340986252 0.74387914
52.231951487064364 0.74387574
52.24309238592784 0.7438722
52.25450033744176 0.7438689
52.268150651454924 0.7438657
52.28199082215627 0.74386203
52.29375162521998 0.7438587
52.30479797919591 0.74385524
52.318395781517026 0.74385196
52.33035060962041 0.74384874
52.3415326833725 0.74384546
52.35293830235799 0.74384236
52.363562031586966 0.7438387
52.377333422501884 0.74383545
52.39136030276617 0.7438321
52.404527815183 0.74382883
52.41808609565099 0.74382544
52.433218105634054 0.74382216
52.44767354329427 0.74381906
52.46123741865158 0.7438154
52.47493332227071 0.743812
52.48873414595922 0.7438086
52.50077271064122 0.7438053
52.510961159070334 0.74380183
52.524824833869936 0.7437986
52.53875763018926 0.74379545
52.550903129577634 0.7437921
52.562307715415955 0.7437885
52.57623947858811 0.7437851
52.59003119071325 0.74378186
52.6038623213768 0.7437784
52.61743629376094 0.74377525
52.630914767583214 0.7437719
52.64216095606486 0.7437688
52.65529292821884 0.7437655
52.66863734722138 0.7437621
52.68335876862208 0.74375874
52.69689570665359 0.7437558
52.71017949581146 0.74375236
52.723610552151996 0.7437489
52.736421604951225 0.74374527
52.75041198730469 0.74374187
52.7639762878418 0.74373835
52.775469080607095 0.743735
52.787003270785014 0.7437317
52.79836928447087 0.74372834
52.80974504152934 0.743725
52.82098191976547 0.74372166
52.83226628303528 0.743718
52.845869894822435 0.7437146
52.859787142276765 0.74371135
52.873540278275804 0.74370795
52.88731858730316 0.7437045
52.90121217568716 0.74370134
52.912670342127484 0.74369806
52.92466771205266 0.743695
52.93837166627248 0.74369156
52.95187999010086 0.7436884
52.96343780755997 0.7436851
52.975011078516644 0.74368155
52.98699243068695 0.743678
52.99837485551834 0.74367464
53.01021825075149 0.7436713
53.02426884571711 0.743668
53.03739741245906 0.74366444
53.05115393002828 0.74366134
53.06447282234828 0.74365836
53.07488478422165 0.7436549
53.08822368780772 0.7436516
53.10181553761164 0.7436484
53.115309397379555 0.74364525
53.12882413466772 0.74364203
53.142490986982985 0.74363863
53.15491299629211 0.74363536
53.16791036923726 0.74363226
53.18041857083639 0.74362916
53.19431603749593 0.7436258
53.2072031378746 0.74362254
53.221014046669005 0.7436189
53.232465374469754 0.74361557
53.24362378120422 0.74361223
53.257229618231456 0.74360895
53.27019656101863 0.74360555
53.28179486592611 0.7436022
53.29317637681961 0.7435988
53.30462915500005 0.7435953
53.316257639726004 0.74359244
53.327835126717886 0.74358904
53.339346237977345 0.743586
53.35293945471446 0.7435823
53.36658659378688 0.74357903
53.37998293240865 0.7435758
53.39374547799428 0.7435725
53.404075384140015 0.743569
53.416130391756695 0.74356586
53.42917881409327 0.74356234
53.442998298009236 0.7435589
53.45675890445709 0.7435555
53.46776834328969 0.74355185
53.4808743874232 0.7435487
53.494563853740694 0.74354535
53.508536163965864 0.7435422
53.52221627632777 0.74353915
53.5336673895518 0.7435359
53.54539047876994 0.74353236
53.55891018311183 0.7435291
53.572051461537676 0.7435256
53.5827405055364 0.7435219
53.59600964387258 0.74351853
53.60940436522166 0.74351513
53.620816334088644 0.7435117
53.63428675731023 0.74350834
53.64799618721008 0.7435051
53.659571425120035 0.7435018
53.67093275388082 0.74349844
53.68255525430043 0.7434953
53.69566684961319 0.7434916
53.70956592957179 0.7434884
53.723187792301175 0.7434851
53.733832967281344 0.743482
53.745556712150574 0.7434784
53.756993516286215 0.7434749
53.76883738040924 0.74347204
53.780229552586874 0.74346864
53.79152428706487 0.74346524
53.80275646050771 0.7434617
53.81625285943349 0.7434583
53.82986660798391 0.74345493
53.84121058384577 0.74345154
53.852619139353436 0.7434481
53.86352917750676 0.743445
53.87712635199229 0.7434416
53.890770598252615 0.74343836
53.90694455305735 0.7434349
53.92073391675949 0.7434318
53.932432230313616 0.7434284
53.94399109284083 0.74342513
53.955266614755 0.74342173
53.96709510882695 0.74341863
53.980713204542795 0.74341536
53.99581033786138 0.7434121
54.0092590490977 0.7434087
54.022701803843184 0.7434054
54.03409308592479 0.7434021
54.04482703208923 0.743399
54.05567228794098 0.74339575
54.06902921994527 0.74339265
54.08229161898295 0.7433895
54.09360202550888 0.7433858
54.10471900304159 0.7433823
54.11598984797796 0.7433788
54.12734812895457 0.7433757
54.14055305322011 0.7433724
54.15394235452016 0.7433688
54.16758592128754 0.7433652
54.178561667601265 0.7433621
54.1902020573616 0.74335855
54.20166646639506 0.7433552
54.21286722024282 0.74335164
54.22724190553029 0.74334836
54.24105521440506 0.7433449
54.254833579063416 0.74334145
54.26868453820546 0.7433381
54.28214077154795 0.74333507
54.292029523849486 0.74333197
54.305527261892955 0.7433288
54.31904312769572 0.74332553
54.32970284223556 0.74332213
54.343594857056935 0.7433189
54.35759653250376 0.74331564
54.37100545565287 0.7433122
54.38131545384725 0.7433089
54.39271289507548 0.74330574
54.40631350278854 0.7433026
54.41940879424413 0.7432991
54.43046224514644 0.743296
54.44514391819636 0.7432928
54.4600626150767 0.74328965
54.47360729773839 0.7432862
54.48617292245229 0.743283
54.49763414462407 0.7432801
54.50898457368215 0.7432768
54.5205313205719 0.74327326
54.531886116663614 0.74327016
54.544365866978964 0.7432673
54.55795356432597 0.7432642
54.57127632300059 0.74326104
54.584595056374866 0.74325764
54.59628834327062 0.7432544
54.60958165725072 0.74325126
54.6234246412913 0.74324775
54.636573624610904 0.7432449
54.650114325682324 0.7432414
54.664307951927185 0.7432377
54.67811295191447 0.7432345
54.691687035560605 0.743231
54.70520124435425 0.74322796
54.718863038222 0.7432247
54.733803828557335 0.7432215
54.748120033740996 0.74321836
54.75990815162659 0.7432152
54.77149701118469 0.74321187
54.7833137512207 0.7432088
54.79616080522537 0.74320555
54.80677438577016 0.7432026
54.82131801048914 0.7431993
54.83505498568217 0.743196
54.84826985200246 0.7431931
54.861649962266284 0.7431896
54.87299549976985 0.7431864
54.88670258919398 0.7431833
54.90023757616679 0.7431801
54.91125917037328 0.7431767
54.924658846855166 0.7431735
54.938498961925504 0.7431702
54.94991016785304 0.74316704
54.96126268307368 0.74316376
54.97229522864024 0.7431603
54.985664800802866 0.7431569
54.99911618232727 0.7431535
55.011026402314506 0.7431504
55.02539724111557 0.74314696
55.0395719687144 0.74314356
55.05325416326523 0.7431402
55.06650675932566 0.74313706
55.07890251477559 0.74313354
55.09176102479299 0.7431304
55.10539751052856 0.7431271
55.11891276041667 0.7431238
55.13291838169098 0.74312085
55.14672753810883 0.74311775
55.16014552116394 0.7431146
55.17164301077525 0.7431111
55.182666063308716 0.7431082
55.196481851736706 0.7431046
55.209602971871696 0.7431014
55.22232633829117 0.74309814
55.23579438130061 0.7430947
55.24760648409526 0.7430915
55.26153069337209 0.74308836
55.274909170468646 0.743085
55.28895165125529 0.743082
55.30276671648026 0.7430787
55.31414307355881 0.74307495
55.324859364827475 0.7430715
55.338540240128836 0.74306834
55.353071892261504 0.743065
55.364485716819765 0.74306166
55.37572929064433 0.7430584
55.38737437725067 0.7430553
55.401027631759646 0.74305207
55.41471395889918 0.7430487
55.4265335838 0.7430454
55.440251938501994 0.7430421
55.453514266014096 0.7430389
55.46490717728933 0.74303555
55.47819472551346 0.7430327
55.491567222277325 0.7430296
55.50489075183869 0.7430264
55.51879984140396 0.7430228
55.53274777332942 0.74301946
55.54622989495595 0.7430163
55.55989282925923 0.7430129
55.5735119620959 0.74300957
55.58661384185155 0.74300647
55.60054243008296 0.74300283
55.6141254067421 0.7429995
55.62740906476974 0.74299604
55.64038908481598 0.7429929
55.65211746295293 0.74298954
55.66528832912445 0.7429863
55.67873307466507 0.74298316
55.692018405596414 0.7429798
55.706217137972516 0.74297637
55.71964059273402 0.742973
55.730965824921924 0.74296975
55.7441991408666 0.74296623
55.7555474003156 0.7429627
55.769370063145956 0.7429595
55.7831695040067 0.74295604
55.79689994653066 0.74295264
55.81054022312164 0.7429492
55.824327409267426 0.74294615
55.83894921541214 0.74294305
55.85295176903407 0.74294007
55.867604688803354 0.7429369
55.88166374762853 0.74293333
55.892469290892286 0.7429302
55.90390168031057 0.74292654
55.917495433489485 0.74292326
55.931223436196646 0.7429203
55.94470104376475 0.7429172
55.956120212872825 0.7429141
55.96837333838145 0.7429108
55.98277935584386 0.7429074
55.99647359450658 0.74290454
56.01049150228501 0.7429011
56.0243404229482 0.74289775
56.038013744354245 0.74289477
56.05152961413066 0.7428911
56.06544960339864 0.7428876
56.078824722766875 0.7428842
56.0900417526563 0.7428808
56.100959805647534 0.74287736
56.111443467934926 0.742874
56.12568202813466 0.7428708
56.14074130058289 0.7428675
56.154706005255385 0.7428643
56.1659123023351 0.74286103
56.17903876701991 0.7428577
56.19241450627645 0.7428543
56.20649925867716 0.7428513
56.21995407342911 0.74284804
56.231614633401236 0.7428447
56.24317057530085 0.74284136
56.25688626368841 0.74283814
56.27089102268219 0.74283475
56.28235675891241 0.74283135
56.293782726923624 0.7428282
56.305182031790416 0.7428248
56.31651957035065 0.74282134
56.32943229277929 0.74281853
56.34078083833059 0.74281543
56.352090386549634 0.74281204
56.366486175855 0.74280894
56.380368328094484 0.74280566
56.39502468109131 0.7428022
56.40646409193675 0.74279916
56.4179773290952 0.7427959
56.431804450352985 0.742793
56.445356674989064 0.74278975
56.45691422621409 0.7427865
56.46750415563584 0.7427834
56.481189235051474 0.7427799
56.4946374297142 0.7427766
56.508117679754896 0.7427732
56.52166442076365 0.7427701
56.53537282148997 0.74276686
56.54635579586029 0.7427637
56.55824004411697 0.74276054
56.57193075418472 0.7427572
56.5855920513471 0.74275374
56.59665455420812 0.74275035
56.607040242354074 0.742747
56.61845773061116 0.7427438
56.62994222640991 0.74274045
56.64119252761205 0.7427372
56.652127250035605 0.74273384
56.666487566630046 0.74273056
56.680112926165265 0.7427273
56.69515341122945 0.7427245
56.70929017861684 0.7427212
56.72417454719543 0.7427181
56.737677824497226 0.7427145
56.75133213996887 0.7427115
56.764887324968974 0.7427081
56.778400699297585 0.7427047
56.78989502588908 0.74270135
56.80162320137024 0.7426981
56.81237293481827 0.74269474
56.825566709041595 0.74269104
56.83914760748545 0.7426879
56.852881507078806 0.7426843
56.86678541898728 0.74268144
56.87997937997182 0.7426781
56.894653582572936 0.74267435
56.90868106285731 0.7426711
56.92057545979818 0.7426679
56.932097752889 0.7426648
56.943063378334045 0.7426615
56.95704966386159 0.7426581
56.97077460289002 0.7426551
56.98465498685837 0.7426521
56.998386987050374 0.742649
57.00980192025502 0.7426457
57.02180138429006 0.7426425
57.03327130476634 0.74263924
57.046900578339894 0.7426361
57.06046291192373 0.74263257
57.07345700263977 0.7426294
57.087326447168984 0.74262625
57.10149445931117 0.7426228
57.11494263410568 0.7426191
57.126029976209004 0.74261576
57.13776142199834 0.74261266
57.15144497553508 0.7426095
57.16520157257716 0.7426064
57.17871590852737 0.742603
57.19266372124354 0.7426
57.20568206707637 0.742597
57.21942443450292 0.7425936
57.23387213548025 0.7425902
57.24720197916031 0.7425865
57.25945799350738 0.7425834
57.27081550359726 0.74257994
57.28228402137756 0.7425768
57.29346000353495 0.74257344
57.30686771074931 0.74257016
57.32072119712829 0.7425667
57.33439249992371 0.7425633
57.34831571976344 0.7425602
57.36239484945933 0.74255717
57.376417036851244 0.74255383
57.39038735628128 0.7425504
57.404049984614055 0.74254715
57.418959176540376 0.74254405
57.43277575969696 0.7425409
57.44598780075709 0.7425377
57.45991354386012 0.74253446
57.47392154534658 0.7425312
57.485602005322775 0.74252796
57.49974392652511 0.7425246
57.51331862608592 0.7425212
57.52686665852865 0.7425182
57.53816452423732 0.7425148
57.55040576457977 0.7425114
57.56403340498606 0.7425085
57.575479666392006 0.74250525
57.58696134090424 0.7425022
57.60051243305206 0.74249905
57.615845719973244 0.7424958
57.62950044075648 0.74249285
57.64048497279485 0.7424895
57.65447779893875 0.7424866
57.665901970863345 0.742483
57.677178212006886 0.7424799
57.689156806468965 0.74247664
57.70285431543986 0.7424733
57.716356607278186 0.7424699
57.72961858908335 0.7424664
57.74329544305802 0.742463
57.75718507369359 0.7424598
57.77044375340144 0.7424567
57.78369299570719 0.7424533
57.79758311112722 0.74244994
57.81096359491348 0.7424464
57.82479705413183 0.74244356
57.83867401679357 0.7424405
57.85289340813954 0.7424376
57.86671992937724 0.7424342
57.87987726529439 0.7424313
57.893049983183545 0.7424283
57.90665831168493 0.7424249
57.92074726422628 0.7424217
57.934603114922844 0.7424184
57.946529845396675 0.74241495
57.960483475526175 0.7424117
57.97428172429402 0.74240834
57.988108627001445 0.7424052
58.00207790533702 0.742402
58.01567563215892 0.7423992
58.02919360001882 0.7423963
58.04243247906367 0.7423931
58.05595152378082 0.7423899
58.067626762390134 0.7423868
58.080789641539255 0.7423835
58.09472035566966 0.74237984
58.1080059448878 0.74237657
58.12156431277593 0.74237305
58.133135465780896 0.7423698
58.147067526976265 0.74236643
58.16073607603709 0.74236304
58.175487558046974 0.7423599
58.190889434019724 0.7423565
58.20440332094828 0.7423532
58.21595445871353 0.7423499
58.22945883274078 0.7423467
58.244019683202104 0.74234366
58.257666103045146 0.74234056
58.27171532313029 0.74233747
58.285175665219626 0.7423338
58.29980090856552 0.7423304
58.31298579772314 0.7423269
58.327263120810194 0.74232376
58.34122369289398 0.7423207
58.355240046978 0.7423174
58.366204686959584 0.7423143
58.379269965489705 0.7423111
58.393099343776704 0.74230784
58.406622449556984 0.74230486
58.420505567391714 0.74230164
58.434269559383395 0.7422984
58.44610050916672 0.74229544
58.45751605828603 0.74229205
58.47150711218516 0.742289
58.48528283039729 0.7422859
58.496567098299664 0.74228287
58.510648012161255 0.74227947
58.52418819268544 0.74227595
58.536912790934245 0.7422725
58.548660373687746 0.7422692
58.56006064017614 0.7422662
58.57188841899236 0.74226314
58.58338808616002 0.74226
58.59542968670527 0.74225646
58.60880611737569 0.7422531
58.622705618540444 0.74225026
58.63628926674525 0.7422471
58.64792017141978 0.7422439
58.660201251506805 0.7422406
58.67227600415548 0.74223745
58.6869931379954 0.7422342
58.700598708788554 0.742231
58.71256421009699 0.74222785
58.72405185302099 0.7422246
58.73469553788503 0.74222136
58.748656864960985 0.742218
58.762046575546265 0.74221456
58.77690319220225 0.74221134
58.79065705537796 0.7422081
58.801808937390646 0.742205
58.813376144568124 0.7422021
58.826813232898715 0.742199
58.840707914034525 0.7421959
58.854490959644316 0.74219286
58.86601739724477 0.7421899
58.87962916692098 0.74218667
58.89451243082682 0.7421836
58.90809669097265 0.7421802
58.92143077850342 0.7421769
58.93328731060028 0.7421738
58.94460537830989 0.7421706
58.956471200784044 0.7421671
58.96970596710841 0.742164
58.98349612553914 0.74216086
58.99718113342921 0.74215746
59.01136674086253 0.7421542
59.02466247876485 0.7421511
59.03489192326864 0.74214786
59.046025629838304 0.7421444
59.05962955554326 0.74214077
59.073010659217836 0.7421374
59.084596224625905 0.7421343
59.09581079483032 0.74213123
59.10675172408422 0.7421281
59.12102323770523 0.74212486
59.13436873356501 0.7421218
59.14603321949641 0.74211854
59.157327218850455 0.74211544
59.17070692380269 0.74211234
59.182411567370096 0.742109
59.19561957120895 0.7421057
59.20893235603968 0.74210256
59.22214084863663 0.74209905
59.23672670523326 0.74209595
59.25047936836879 0.74209285
59.26376988887787 0.74208945
59.27526683807373 0.7420864
59.28542861143748 0.742083
59.29877076546351 0.7420798
59.31322040557861 0.7420766
59.326960349082945 0.74207306
59.338872555891676 0.74207
59.35255742470424 0.7420666
59.36603221893311 0.7420637
59.377328328291576 0.7420605
59.39039461215337 0.74205697
59.404013419151305 0.74205387
59.41756561597188 0.7420505
59.42882005771001 0.7420472
59.44014406998952 0.7420439
59.45429836511612 0.7420406
59.468452159563704 0.7420375
59.48227840264638 0.7420345
59.49588166475296 0.7420312
59.50917166074117 0.74202776
59.52341992457708 0.74202466
59.537662863731384 0.7420215
59.55136632124583 0.7420185
59.56507289012273 0.7420151
59.578285137812294 0.74201196
59.59189148346583 0.742009
59.60526983737945 0.7420059
59.61896560192108 0.74200267
59.63242028156916 0.7419996
59.64321060975393 0.74199647
59.656404348214465 0.7419933
59.66953857739767 0.7419899
59.68062524398168 0.7419867
59.69127335151037 0.74198323
59.703502472241716 0.74198014
59.71561357180278 0.7419767
59.72883792320887 0.7419735
59.74214629332224 0.74197054
59.7559515953064 0.74196714
59.769389573733015 0.7419639
59.783096138636274 0.7419605
59.79469509124756 0.74195695
59.80660440921783 0.7419538
59.81817769209544 0.7419508
59.829376459121704 0.7419475
59.84069820245107 0.74194425
59.8521318713824 0.74194086
59.86359360218048 0.74193764
59.875114854176836 0.74193454

==> chapter2-out_online.txt <==
0.0 0.76053286
3.755303609371185 0.7417615167241961
7.5105590462684635 0.7146363075885173
11.257236913839977 0.6971968547414554
15.00257531007131 0.6844835894495535
18.757676136493682 0.6745438703645817
22.498030026753742 0.6664145032395741
26.24336144924164 0.6595513010296649
29.994174818197887 0.6536180575950945
33.72043513854344 0.648393406218362
37.45657126903534 0.6437244356948809
41.18830715020498 0.6395014804655607
44.923642019430794 0.6356434620402185
48.66160134871801 0.6320889067858974
52.402825593948364 0.6287902004427498
56.14218482573827 0.6257097866745889
59.87993537187576 0.6228175654742849

==> chapter2-out_sgd.txt <==
0.0 0.76053286
0.013184475898742675 0.7603279
0.1489081343015035 0.75978357
0.28363264799118043 0.75923437
0.42128744920094807 0.7586625
0.5579079270362854 0.7581202
0.6971556305885315 0.75760615
0.8358785351117451 0.75707716
0.9706982851028443 0.7565476
1.1086856802304585 0.7560457
1.245510462919871 0.7555543
1.3814122597376506 0.7550789
1.5162644386291504 0.7546087
1.6562234918276468 0.7541256
1.7931705792744954 0.7536522
1.9301849842071532 0.7532055
2.0654961347579954 0.7527664
2.2042887528737385 0.75230235
2.340867801507314 0.7518599
2.4742423415184023 0.7514388
2.6127676804860434 0.7510146
2.750869365533193 0.75058264
2.8883399248123167 0.75013363
3.0233702937761944 0.7497034
3.157351183891296 0.74926764
3.2924946665763857 0.74884707
3.4315038601557415 0.74842817
3.569349201520284 0.7480016
3.708635397752126 0.74757546
3.8456631739934286 0.7471791
3.982979865868886 0.7467669
4.12098167737325 0.7463803
4.25624281167984 0.74600667
4.3902343034744264 0.74562407
4.526025847593943 0.74524057
4.6635988036791485 0.74485743
4.7999878287315365 0.74448234
4.939334897200267 0.7441066
5.076025116443634 0.74371916
5.213421257336934 0.74336135
5.350984605153402 0.74298674
5.489541006088257 0.74261856
5.633434402942657 0.7422664
5.781111268202464 0.74190336
5.9257042368253074 0.74154156
6.073151727517446 0.7411705
6.217372425397238 0.7408285
6.362427989641826 0.7404924
6.50538322130839 0.74013656
6.649817534287771 0.7397803
6.795154404640198 0.7394242
6.938445202509562 0.7390658
7.079867156346639 0.73871976
7.2302236994107565 0.738388
7.400022598107656 0.7380437
7.565758923689525 0.73774076
7.732229030132293 0.7374116
7.900280451774597 0.7370769
8.0716841340065 0.7367546
8.238266368707022 0.7364272
8.404701626300811 0.7361005
8.573195004463196 0.7357839
8.736618169148763 0.7354647
8.903367098172506 0.73518234
9.070841789245605 0.73487
9.240540111064911 0.7345669
9.409781948725383 0.7342608
9.576340953509012 0.73396283
9.741813445091248 0.7336636
9.910914929707845 0.7333553
10.07742120027542 0.7330581
10.244734195868174 0.7327655
10.411005119482676 0.7324664
10.577619834740956 0.7321611
10.7420658826828 0.7318684
10.909334190686543 0.73156977
11.077018598715464 0.7312879
11.246390954653423 0.730991
11.411446146170299 0.7306974
11.580136692523956 0.73041445
11.746225174268087 0.73013
11.91554901599884 0.72985095
12.08604040145874 0.7295657
12.254242626825969 0.7292828
12.422406808535259 0.72899574
12.589301220575969 0.72872674
12.756676999727885 0.7284367
12.925279760360718 0.7281546
13.092781662940979 0.7278814
13.259197103977204 0.7276285
13.427222228050232 0.72734976
13.593134633700053 0.72708184
13.759091262022654 0.72680867
13.9270454565684 0.7265274
14.092624795436858 0.72626275
14.221843779087067 0.7270875
14.390050983428955 0.7268207
14.556558907032013 0.72656256
14.721286129951476 0.7263102
14.886910800139109 0.7260697
15.055605216821034 0.7258074
15.222977010409037 0.72555274
15.391967991987864 0.7252966
15.559077906608582 0.7250373
15.72627638578415 0.72479415
15.895624939600626 0.72454596
16.066422287623087 0.7242923
16.23293140331904 0.724045
16.400522617499032 0.7238054
16.568599339326223 0.7235604
16.73528437614441 0.72331476
16.901589198907217 0.7230733
17.07026608387629 0.72282636
17.238545246918996 0.7225745
17.405713427066804 0.7223288
17.574441560109456 0.7220901
17.74340111017227 0.72184944
17.91146337191264 0.7216165
18.07984752257665 0.72139144
18.24685283501943 0.7211596
18.41404705842336 0.7209262
18.579604903856914 0.7206937
18.747807836532594 0.7204609
18.913769658406576 0.72024155
19.08067114750544 0.7200034
19.2474590977033 0.7197727
19.413899250825246 0.7195356
19.58010026613871 0.7193098
19.74774719874064 0.71909386
19.91468116044998 0.71886456
20.08067253828049 0.7186297
20.24695658683777 0.7183998
20.41451815366745 0.7181705
20.583249179522195 0.7179475
20.750120810667674 0.7177269
20.91627128124237 0.7175066
21.08364817301432 0.7172939
21.251535880565644 0.7170803
21.41898250579834 0.71686363
21.587278719743093 0.7166585
21.755511891841888 0.7164358
21.922969098885854 0.7162232
22.09158758322398 0.7160221
22.258043257395425 0.71580166
22.42211192448934 0.71558785
22.591378152370453 0.7153894
22.7593198855718 0.7151842
22.927713819344838 0.71498257
23.0960897286733 0.7147837
23.259857177734375 0.71457815
23.427818628152213 0.71437836
23.596864569187165 0.7141802
23.76474133729935 0.7139808
23.931555783748628 0.7137848
24.098924469947814 0.7135868
24.265423560142516 0.7133887
24.43185775677363 0.7131823
24.601545838514962 0.7129765
24.76994117895762 0.7127723
24.938195554415383 0.7125645
25.105580739180247 0.71237075
25.27430795033773 0.71217084
25.440527665615082 0.71197283
25.60734398762385 0.71176815
25.776768902937572 0.71158546
25.943663807710013 0.71138954
26.11182953516642 0.7111915
26.277795521418252 0.71099824
26.444673057397207 0.71080565
26.612007061640423 0.7106195
26.774868869781493 0.7104258
26.940738638242085 0.7102409
27.107948899269104 0.71004176
27.275570130348207 0.70985323
27.43964829444885 0.70965827
27.60855081876119 0.70946753
27.77706527709961 0.7092905
27.944063778718313 0.70910525
28.11005247036616 0.70891887
28.277234748999277 0.70873344
28.44542500178019 0.7085464
28.612267231941225 0.7083626
28.77939603328705 0.7081771
28.945709343751272 0.7080003
29.112539025147758 0.70782536
29.28068443139394 0.7076418
29.4470099012057 0.70745856
29.61622165441513 0.7072861
29.785733306407927 0.707107
29.915717244148254 0.7084256
30.07892128229141 0.7082547
30.248042154312134 0.7080761
30.412930834293366 0.7079038
30.58163024187088 0.7077373
30.74933913946152 0.70756656
30.915474832057953 0.7073942
31.081744639078774 0.70721656
31.2522451877594 0.70704156
31.419936633110048 0.70685756
31.587608873844147 0.7066839
31.75598737796148 0.70650536
31.921220914522806 0.70633894
32.08863852818807 0.7061754
32.255367922782895 0.7060057
32.42424737215042 0.7058284
32.591514293352766 0.7056615
32.76108583609263 0.7054937
32.928294257322946 0.7053237
33.09442809025447 0.70515573
33.26009829839071 0.70498306
33.420641497770944 0.70481664
33.58985410928726 0.70464796
33.75786020358404 0.7044834
33.92390275001526 0.7043191
34.09040195147197 0.7041559
34.25751823981603 0.70399415
34.4248543659846 0.7038259
34.592672646045685 0.7036616
34.7599423289299 0.7035
34.926747647921246 0.70333594
35.095782307783765 0.7031729
35.264072902997334 0.7030173
35.42861727873484 0.7028635
35.59686812559764 0.70270854
35.76649656693141 0.7025428
35.932523282368976 0.70239145
36.100038929780325 0.7022309
36.26961185932159 0.70206743
36.43442487716675 0.70190257
36.60179963111877 0.7017421
36.77041304111481 0.7015822
36.938480297724404 0.70142287
37.10681875149409 0.7012634
37.275648971398674 0.70111334
37.44418193499247 0.70094967
37.61430229345957 0.70079577
37.784971662362416 0.700642
37.95286133289337 0.70048624
38.11788081328074 0.7003347
38.28693109750748 0.7001864
38.45169539054235 0.70002955
38.61920524835587 0.6998802
38.788683116436005 0.6997239
38.95675218900045 0.6995757
39.12544198830923 0.69942313
39.29680470228195 0.6992757
39.46472291549047 0.699128
39.63165796200435 0.6989802
39.79718284606933 0.6988248
39.96743107239406 0.69868076
40.13631660938263 0.6985307
40.30555028120677 0.698383
40.47495727141698 0.6982344
40.64114232858022 0.6980889
40.80588733752568 0.6979383
40.974216270446775 0.69779485
41.14096786181132 0.697647
41.30798988342285 0.6974987
41.47491786877314 0.69735634
41.643149212996164 0.697212
41.811947361628214 0.6970682
41.98033460378647 0.6969263
42.14889481067657 0.6967777
42.31472088098526 0.6966351
42.48076246579488 0.6964948
42.64793819586436 0.69635034
42.81674413283666 0.6962119
42.98324700593948 0.6960723
43.15084855159124 0.69593126
43.31772529681523 0.69579923
43.48302012681961 0.6956616
43.64998106559118 0.6955204
43.814937488238016 0.6953854
43.98189029296239 0.6952498
44.1497958779335 0.69510716
44.31850119829178 0.6949689
44.484372401237486 0.6948275
44.65253173112869 0.6946907
44.82094186147054 0.6945501
44.988754359881085 0.69441265
45.15664337476095 0.69428
45.326940433184305 0.6941411
45.49869731267293 0.694
45.62712035179138 0.694451
45.79507682323456 0.6943178
45.96281280517578 0.69418484
46.133322298526764 0.69404626
46.29930110772451 0.6939093
46.46876600980759 0.6937773
46.63481684525808 0.69364583
46.80261688629786 0.69351846
46.970456790924075 0.69338346
47.136593051751454 0.69324344
47.304519124825795 0.69311494
47.4726062297821 0.69298637
47.6377654115359 0.69285965
47.80433886448542 0.6927266
47.969960832595824 0.6925982
48.1393980662028 0.6924698
48.30782165924708 0.6923375
48.47727166016897 0.6922018
48.64428110520045 0.6920679
48.80971775452296 0.6919436
48.974378017584485 0.69182074
49.143443914254505 0.6916893
49.30720096031825 0.69156545
49.47562531630198 0.69144106
49.64398864905039 0.69131285
49.80977642933528 0.6911862
49.97853924036026 0.6910614
50.148987058798475 0.690937
50.31939788262049 0.6908109
50.488123993078865 0.69068664
50.65464975436529 0.69056416
50.82020278374354 0.6904329
50.987220629056296 0.6903101
51.15285538037618 0.6901851
51.319479711850484 0.69005585
51.48974239031474 0.68993115
51.65559710264206 0.68981093
51.8244416197141 0.6896868
51.990587174892426 0.6895613
52.15888628562291 0.6894352
52.32563283443451 0.6893117
52.49198993047079 0.6891892
52.65686591466268 0.68906534
52.82493803898493 0.6889395
52.99433331092199 0.6888194
53.16217630704244 0.68869543
53.32835869789123 0.68857604
53.49429455200831 0.6884571
53.660406525929766 0.68833095
53.82657059431076 0.68821496
53.99551975329717 0.6880963
54.163498767217 0.6879772
54.3288415034612 0.68785274
54.497692942619324 0.6877391
54.664770070711775 0.6876195
54.830256859461464 0.6874971
54.99793734550476 0.6873742
55.16628400087357 0.68725675
55.33539614280065 0.68713695
55.50419306357701 0.68701744
55.669762059052786 0.6869043
55.83893249034882 0.68678725
56.006285496552785 0.6866719
56.173583908875784 0.68655545
56.34145882129669 0.68643963
56.50931657950083 0.68632185
56.67700097163518 0.6862066
56.84373478492101 0.6860932
57.0124071319898 0.6859705
57.178646715482074 0.68585163
57.347072760264076 0.68573594
57.51569867134094 0.6856161
57.68535709778468 0.68549705
57.8518653233846 0.6853794
58.02088864247004 0.6852676
58.18490613301595 0.6851574
58.35011748472849 0.68504477
58.51573991378148 0.6849333
58.684206366539 0.68481773
58.851946655909224 0.68470603
59.02106817960739 0.6845872
59.1884725689888 0.6844773
59.35865757465363 0.6843726
59.5275932431221 0.68425995
59.69579458236694 0.6841516
59.863350264231364 0.6840451

==> chapter2-pandor_batch.txt <==
0.0 0.7666539
0.008827181657155354 0.7666539
0.01677849292755127 0.7666212
0.024574307600657146 0.76658887
0.032468871275583906 0.7665573
0.04020396868387858 0.7665239
0.0479803721110026 0.76649094
0.05525261561075846 0.7664586
0.06154473225275676 0.76642525
0.07200296719868977 0.76639223
0.07913639942804972 0.7663599
0.08603516022364298 0.766327
0.09257741371790568 0.7662943
0.09836603005727132 0.7662628
0.10531038443247477 0.76622975
0.11149465640385946 0.76619697
0.1185707688331604 0.7661655
0.12545639673868816 0.76613337
0.13170289595921833 0.76610035
0.13766310214996338 0.7660685
0.14550702174504598 0.7660362
0.15356213251749676 0.7660041
0.1611740469932556 0.76597214
0.16922385692596437 0.76593876
0.17723788022994996 0.765906
0.18538289070129393 0.7658746
0.19364404678344727 0.7658415
0.20162312189737955 0.76580775
0.20943624178568523 0.7657759
0.2176149805386861 0.76574314
0.22534532546997071 0.76571137
0.23326547145843507 0.7656785
0.2411051909128825 0.765646
0.2489303668340047 0.7656129
0.2567302982012431 0.76558
0.26451651255289715 0.765548
0.27214805285135907 0.76551545
0.2799988667170207 0.7654832
0.2877744833628337 0.76544994
0.29563942750295 0.7654181
0.30342496633529664 0.7653861
0.3112742781639099 0.7653535
0.3192410151163737 0.76532114
0.3269624789555868 0.76529
0.33474409580230713 0.76525646
0.34531355698903404 0.7652238
0.3519064386685689 0.76519203
0.3585105816523234 0.76515996
0.3658852934837341 0.7651278
0.37366679509480794 0.765095
0.38144151369730633 0.7650628
0.3892567753791809 0.76502967
0.3970858057339986 0.76499796
0.40478017727533977 0.7649657
0.41315611600875857 0.76493394
0.4210876027743022 0.7649021
0.4289633591969808 0.76486963
0.43688716491063434 0.7648381
0.44518606265385946 0.76480603
0.45333841641743977 0.76477444
0.461749013264974 0.76474184
0.469943364461263 0.7647107
0.4787887175877889 0.7646795
0.48710459073384604 0.7646473
0.49544514815012614 0.7646151
0.5031611839930217 0.764584
0.5108395218849182 0.764552
0.51857488155365 0.7645194
0.5259012420972188 0.7644879
0.5340434153874715 0.76445574
0.541931398709615 0.7644242
0.5496004819869995 0.76439166
0.5570977489153545 0.76435965
0.5651354312896728 0.76432794
0.5729328513145446 0.7642966
0.5809919754664103 0.7642648
0.5887685775756836 0.76423377
0.5965817173322042 0.7642019
0.6044669071833293 0.7641697
0.6127265652020772 0.7641381
0.6224552392959595 0.7641058
0.62956383228302 0.7640748
0.6372973680496216 0.7640427
0.6450011134147644 0.7640104
0.9961778362592061 0.7626256
1.004427142937978 0.76259375
1.0126844803492228 0.76256275
1.0205947518348695 0.76253104
1.0289191126823425 0.7624999
1.0374855836232504 0.76246804
1.0462653199831644 0.7624364
1.0542116324106852 0.762406
1.9679881572723388 0.75860596
1.9759592294692994 0.7585772
1.9840147455533346 0.75854623
1.9917019526163737 0.7585164
2.0013453006744384 0.75848705
2.0091989994049073 0.7584569
2.0169307788213096 0.7584279
2.9803353190422057 0.7548617
2.988216177622477 0.7548336
2.9959426403045653 0.75480664
3.00492525100708 0.75477856
3.012804623444875 0.75474995
3.020658254623413 0.7547223
3.028788407643636 0.7546937
3.992437235514323 0.7512202
4.00037917693456 0.75119305
4.00811706384023 0.7511658
4.016129501660665 0.7511388
4.0238874117533365 0.75111264
4.031541009744008 0.7510852
4.039483348528544 0.751059
4.983073349793752 0.74783194
4.9907925168673195 0.7478068
4.998272848129273 0.7477807
5.005808488527934 0.7477554
5.013564229011536 0.74772984
5.99799378712972 0.7444633
6.006152665615081 0.74443877
6.014157950878143 0.7444145
6.0224773367246 0.7443912
6.9998563925425215 0.7412924
7.007862726847331 0.7412695
7.015704166889191 0.7412464
7.997573713461558 0.7383499
8.005490378538768 0.73832834
8.013280165195464 0.73830575
8.99608252843221 0.7355713
9.004055285453797 0.73555034
9.98678051630656 0.732946
9.994675282637278 0.7329252
10.002517449855805 0.7329042
10.010333422819773 0.73288363
10.48422992626826 0.7316621
10.492048466205597 0.73164195
10.499898270765941 0.73162144
10.734154697259267 0.73101896
10.96865090529124 0.73042065
10.976628792285918 0.7304
10.985022489229838 0.73038065
10.992944570382436 0.73036045
11.001299099127452 0.73034024
11.999337844053905 0.72786164
12.00724249680837 0.72784334
12.015128246943156 0.72782433
12.022906724611918 0.7278055
12.995489327112834 0.72549623
13.004175488154093 0.7254777
13.973284022013347 0.7232211
13.98064308166504 0.72320396
13.987211016813914 0.72318614
13.994127070903778 0.7231685
14.00096122821172 0.7231506
14.008794669310252 0.72313315
14.981569294134776 0.7209928
14.9894788980484 0.7209756
14.99748330116272 0.7209581
15.00529939730962 0.72094196
15.013130104541778 0.72092485
15.02117387453715 0.72090787
15.997225403785706 0.71886134
16.00499738852183 0.71884567
16.012907898426057 0.71882915
16.020822115739186 0.71881264
16.02882752021154 0.7187958
16.986118551095327 0.7168254
16.995890458424885 0.7168098
17.003235308329263 0.7167934
17.01123201052348 0.71677834
17.019341472784678 0.716762
17.026997562249502 0.71674794
17.94340840180715 0.7149361
17.951390107472736 0.7149208
17.95929916302363 0.71490484
17.967292241255443 0.71488935
17.977491128444672 0.71487445
17.98539166847865 0.7148595
17.993166943391163 0.7148438
18.001021460692087 0.71482897
18.008817386627197 0.7148144
18.016649623711903 0.71479934
18.988015480836232 0.71296
18.995990534623463 0.7129454
19.003820943832398 0.7129314
19.011589312553404 0.71291715
19.954072233041128 0.71116704
19.960719752311707 0.71115285
19.966837000846862 0.7111391
19.973710719744364 0.7111253
19.981637795766193 0.71111107
19.989750210444132 0.7110962
19.99778569539388 0.7110828
20.005671358108522 0.711069
20.013782648245492 0.7110563
20.56585683027903 0.71003044
20.573654548327127 0.7100176
20.581431265672048 0.71000344
20.589211829503377 0.70998895
20.59706159432729 0.7099751
20.60717320839564 0.70996094
20.614100337028503 0.709946
20.621886372566223 0.70993215
20.62936160961787 0.7099181
20.63730349143346 0.70990396
20.645219767093657 0.7098902
20.652718035380044 0.7098765
20.65938004652659 0.7098625
20.665796625614167 0.70984906
20.673559081554412 0.70983464
20.68141216437022 0.7098212
20.689318720499674 0.70980716
20.697165175278982 0.7097934
20.705172797044117 0.7097805
20.712922112147012 0.7097664
20.720727666219076 0.7097523
20.72856063445409 0.7097377
20.736596552530923 0.70972323
20.744691956043244 0.70970887
20.753005194664002 0.70969516
20.76105275551478 0.7096812
20.768714785575867 0.70966744
20.776602820555368 0.70965296
20.78447051445643 0.7096399
20.792060983181 0.7096261
20.799711362520853 0.70961225
20.807709193229677 0.70959824
20.815745274225872 0.7095843
20.82381167411804 0.70957
20.831840431690217 0.7095563
20.839940444628397 0.7095435
20.848082053661347 0.7095296
20.855857773621878 0.7095156
20.863768911361696 0.70950276
20.87140177488327 0.70948964
20.87911424636841 0.70947605
20.88969006538391 0.70946205
20.897884345054628 0.70944756
20.90586265325546 0.7094338
20.913859820365907 0.70941985
20.921668020884194 0.7094057
20.929687440395355 0.7093918
20.93761353890101 0.7093776
20.945539609591165 0.70936376
20.953495637575784 0.7093489
20.961208629608155 0.7093349
20.96866404612859 0.7093219
20.975245169798534 0.70930773
20.981872053941093 0.70929396
20.98842482964198 0.7092801
20.99521041313807 0.70926684
21.001177724202474 0.7092534
21.009172411759696 0.7092405
21.017313559850056 0.7092263
21.025932617982228 0.709213
21.033920407295227 0.7091992
21.9818333586057 0.70757496
21.99164605140686 0.70756173
21.999487924575806 0.70754856
22.007189480463662 0.70753616
22.015210858980815 0.7075237
22.982894583543143 0.70589614
22.99067267974218 0.70588326
22.99856561422348 0.70587
23.006388103961946 0.7058574
23.989285775025685 0.70426744
23.99516932964325 0.7042552
24.00198152860006 0.7042425
24.00841522614161 0.70423025
24.97674781481425 0.7027122
24.984700016180675 0.7027004
24.992498858769736 0.70268816
25.00036111275355 0.70267624
25.00811738173167 0.7026637
25.015835706392924 0.7026514
25.988389341036477 0.7011667
25.99620812733968 0.7011548
26.004130876064302 0.70114326
26.012110884984335 0.70113176
26.988408744335175 0.69969904
26.99601316054662 0.69968784
27.004023738702138 0.6996759
27.011846884091696 0.69966465
27.99178791840871 0.69824934
27.999683678150177 0.6982385
28.007720259825387 0.69822747
28.015475046634673 0.6982159
28.98122584025065 0.6968479
28.989164078235625 0.6968377
28.99707361459732 0.69682753
29.00502084096273 0.6968168
29.985277859369912 0.6954964
29.992928250630698 0.69548607
30.00100594361623 0.6954753
30.973850242296855 0.69418114
30.981603586673735 0.6941708
30.9898401816686 0.6941598
30.997601290543873 0.69414866
31.004844705263775 0.69413865
31.9888188123703 0.6928422
31.996398691336314 0.6928322
32.004179215431215 0.69282204
32.996311620871225 0.6915617
33.003492279847464 0.6915524
33.01095145146052 0.6915425
33.983174391587575 0.69031495
33.99098355372747 0.69030523
33.9991317152977 0.69029653
34.00707490046819 0.6902868
34.986381924152376 0.689109
34.994221075375876 0.6890997
35.00209030707677 0.6890909
35.98297953208287 0.68793297
35.991042375564575 0.68792355
35.9989675283432 0.6879144
36.00695502758026 0.6879054
36.99738920927048 0.6867837
37.004926053682965 0.68677527
37.01251349051793 0.6867664
37.02029889822006 0.6867579
37.99659223953883 0.6855936
38.00480750004451 0.6855852
38.012899573644 0.6855768
38.993845812479655 0.6844512
38.99984587430954 0.68444306
39.0068568110466 0.68443507
39.01359728574753 0.68442637
39.02131644487381 0.68441814
39.02922576665878 0.6844099
39.06084249019623 0.6843754
39.98964510361353 0.6833801
39.997590851783755 0.6833716
40.00690296490987 0.6833634
40.97401008605957 0.68238634
40.98197864294052 0.6823787
40.98986138900121 0.68237036
40.99756346940994 0.6823625
41.00530925989151 0.6823542
41.0132719874382 0.68234646
41.79020302693049 0.68155974
41.798573923110965 0.6815516
41.80660596688588 0.6815438
41.81440822283427 0.68153644
41.82216133673986 0.68152857
41.83051739931106 0.6815201
41.83827951351802 0.68151265
41.84656147162119 0.6815049
41.854438757896425 0.68149674
41.86237706343333 0.68148804
41.870500071843466 0.6814804
41.878361558914186 0.6814723
41.88642046451569 0.68146425
41.89456993341446 0.6814562
41.902941656112674 0.6814486
41.910785969098406 0.6814408
41.91844943364461 0.68143284
41.92611354192098 0.68142474
41.933995338280994 0.68141663
41.941869799296065 0.6814088
41.949700224399564 0.6814011
41.957493650913236 0.68139327
41.965315457185106 0.6813853
41.97317726214727 0.68137777
41.98107446432114 0.6813702
41.988243289788564 0.6813629
41.99616107543309 0.68135506
42.003987717628476 0.6813468
42.998051722844444 0.6803673
43.005673650900526 0.6803597
43.989873957633975 0.679417
43.99609829982122 0.6794092
44.00567770799001 0.679402
44.012724947929385 0.67939514
44.9868817726771 0.6784609
44.994674297173816 0.6784539
45.00254023869832 0.67844635
45.010525381565095 0.67843896
45.96860322157542 0.6775542
45.97697403033575 0.6775469
45.985811626911165 0.67754054
45.99452258745829 0.6775334
46.00323750575384 0.67752624
46.0110207994779 0.67751926
46.98912269671758 0.6766214
46.99600550333659 0.6766152
47.00213888883591 0.67660797
47.475188342730206 0.67617
47.4819550315539 0.67616236
47.48878943522771 0.67615545
47.55981103976568 0.67607915
47.56668461958567 0.6760717
47.992477436860405 0.6756518
48.000233201185864 0.6756447
48.008376423517866 0.6756376
48.98711795806885 0.674732
48.99366354544957 0.6747257
48.999772620201114 0.67471904
49.00647869507472 0.67471194
49.0123832821846 0.6747054
49.01914656162262 0.67469776
49.025857543945314 0.674691
49.03243631919225 0.6746847
49.04022045930227 0.6746777
49.99150431553523 0.67387724
49.99934774637222 0.6738708
50.00724310080211 0.67386496
50.01510922114054 0.67385864
50.98418778578441 0.6730585
50.99208706219991 0.67305243
50.99999490976334 0.6730462
51.007950468858084 0.67303944
51.01602036555608 0.67303294
51.98829631408056 0.6722217
51.996037173271176 0.672215
52.00349315007528 0.6722088
52.99371716578801 0.67138237
53.001578040917714 0.6713764
53.00944719314575 0.6713704
53.99477152029673 0.6705963
54.0028095126152 0.67059046
54.01078895330429 0.67058486
54.98859975735346 0.669829
54.99638022581736 0.66982293
55.00422176917394 0.6698171
55.97082617282867 0.6690878
55.97888799508413 0.66908157
55.9869633714358 0.66907555
55.99494896729787 0.6690695
56.00273900826772 0.6690637
56.98620347181956 0.6683168
56.994182753562924 0.66831124
57.002139671643576 0.6683055
57.009868633747104 0.6682998
57.017871260643005 0.6682936
57.988177291552226 0.6675862
57.99586177269618 0.6675802
58.00372080405553 0.66757417
58.98799577554067 0.6668245
58.99655746618907 0.66681874
59.004478605588275 0.66681343
59.975838394959766 0.66612977
59.98377152283987 0.66612476
59.99158851703008 0.6661188
59.999545502662656 0.66611326
60.00734301408132 0.6661079


==> chapter2-pandor_online.txt <==
0.0 0.7666539
3.003063456217448 0.6989989971744205
5.959850311279297 0.6507811294476842
8.891146731376647 0.6320922846462647
11.81245371500651 0.6208861639271542
14.733575383822123 0.6129525305157515
17.64715300401052 0.6068137951473991
20.570807373523714 0.6017938493725763
23.484829811255135 0.5975313426428447
26.41487511396408 0.5938121298765676
29.34604674577713 0.5904995304567421
32.2791685461998 0.5875012903210087
35.196376117070514 0.5847523656733149
38.1201361099879 0.5822052524151544
41.032788256804146 0.5798242541067761
43.95738141934077 0.5775818904025782
46.88948712746302 0.5754565748316194
49.82020681301753 0.5734310516363519
52.74620389143626 0.5714913157575762
55.66771119435628 0.5696258493058195
58.59699430068334 0.567825065349566
61.536041871706644 0.5660809033800351




==> chapter2-pandor_sgd.txt <==
0.0 0.7666539
0.01050409475962321 0.7668422
0.174271297454834 0.76370394
0.33705407778422036 0.7606301
0.498516317208608 0.75765175
0.6605164051055908 0.7547569
0.8238745053609212 0.7519351
0.9873924851417542 0.7492431
1.148480272293091 0.7466834
1.3094133098920187 0.7442292
1.4717312018076578 0.74168986
1.6333602905273437 0.7393014
1.7959583163261414 0.73699576
1.958704948425293 0.7347701
2.1189096132914225 0.73268414
2.282297070821126 0.7305415
2.4449100136756896 0.7285198
2.606813855965932 0.72667986
2.7726882020632426 0.72478384
2.9353031754493712 0.7229319
3.09696098168691 0.72109777
3.260472385088603 0.7193387
3.422745140393575 0.7176142
3.5851831634839377 0.7159774
3.7481449484825133 0.7143825
3.914275574684143 0.7127737
4.075492747624716 0.7112131
4.238927618662516 0.709723
4.401861548423767 0.70821714
4.568198494116465 0.7068011
4.7312565565109255 0.70538926
4.894414496421814 0.70401865
5.0537488540013635 0.7026794
5.215254815419515 0.70139515
5.378500032424927 0.70014966
5.542910432815551 0.6989484
5.708442807197571 0.6977447
5.873652692635854 0.6965946
6.035507527987162 0.69542027
6.194108712673187 0.6943004
6.357979623476664 0.6932172
6.519732948144277 0.6921108
6.683921380837758 0.69102085
6.845642817020416 0.68999976
7.005597786108653 0.68896866
7.168370461463928 0.6879904
7.327984877427419 0.6870265
7.488363476594289 0.6860779
7.654645065466563 0.68512434
7.81841942469279 0.6842072
7.979982209205628 0.6833033
8.139728264013927 0.6824281
8.302195560932159 0.6815319
8.46596680879593 0.6806783
8.630797394116719 0.67981225
8.794646227359772 0.6789525
8.956384642918904 0.67809343
9.122966035207112 0.67730355
9.285933605829875 0.6765085
9.447268323103588 0.6757184
9.609790134429932 0.6749658
9.775219639142355 0.67422456
9.938205460707346 0.67349154
10.101736903190613 0.6727507
10.26096689303716 0.67201585
10.42303907473882 0.6713256
10.489122521877288 0.6714973
10.653608095645904 0.6707952
10.818044177691142 0.6701187
10.980123949050903 0.6694563
11.143288731575012 0.66878426
11.304530227184296 0.6681421
11.465872859954834 0.66751134
11.63063702583313 0.6669158
11.792669177055359 0.6663117
11.955078872044881 0.6657045
12.118685873349508 0.6650926
12.281947612762451 0.6645159
12.445865817864735 0.66391
12.60797844727834 0.6632995
12.770436223347982 0.66271675
12.93143402338028 0.6621983
13.09342200756073 0.6616203
13.258830837408702 0.6610693
13.420657308896383 0.66051555
13.58366440931956 0.6599804
13.748183381557464 0.65944636
13.912466454505921 0.65890974
14.074806853135426 0.6583961
14.235796097914378 0.6578745
14.397268040974934 0.65734977
14.562274881203969 0.6568314
14.72473288377126 0.656329
14.88780437707901 0.65583783
15.051655165354411 0.6553604
15.213605666160584 0.65484804
15.376399377981821 0.6543617
15.540681831041972 0.65387255
15.706507782141367 0.6534004
15.872251721223195 0.65290296
16.03348346153895 0.652438
16.194612443447113 0.6519919
16.356108609835307 0.6515514
16.51807874441147 0.6510965
16.682616460323334 0.65064305
16.842346568902332 0.6501886
17.003720239798227 0.649764
17.16565114657084 0.64932525
17.326647758483887 0.6488597
17.489455779393513 0.64844495
17.65083931684494 0.6480263
17.81476991971334 0.64759856
17.97570112546285 0.64719176
18.13898562192917 0.64677036
18.30180393854777 0.64636636
18.465231279532116 0.6459535
18.629092144966126 0.64555204
18.790161728858948 0.6451536
18.953163333733876 0.64475584
19.11837143500646 0.64438206
19.283894900480906 0.64400715
19.446649754047392 0.64362204
19.608260464668273 0.6432427
19.771713733673096 0.6428764
19.935511418183644 0.6425076
20.09796648422877 0.6421365
20.25944548447927 0.6417718
20.42153533299764 0.64141655
20.58376213312149 0.6410678
20.74567073583603 0.6407223
20.906590215365092 0.6403696
20.97052601973216 0.64051586
21.134461665153502 0.640187
21.296749381224313 0.63983834
21.460827191670734 0.63950187
21.622332294782 0.6391595
21.787413307030995 0.6388187
21.949805458386738 0.6384892
22.11435866355896 0.6381645
22.27642349799474 0.6378484
22.44006402492523 0.63753045
22.600019526481628 0.6372144
22.759920529524486 0.6368879
22.92218849261602 0.636574
23.085302726427713 0.6362492
23.244669977823893 0.6359542
23.406303024291994 0.6356422
23.566665907700855 0.63533956
23.73091212908427 0.63504374
23.891578634579975 0.63474613
24.054908549785615 0.6344425
24.22027511994044 0.6341405
24.383782064914705 0.6338441
24.546825913588204 0.6335372
24.70999377568563 0.63324636
24.87290772596995 0.6329557
25.035485382874807 0.63267785
25.20044542948405 0.63238454
25.363830053806304 0.63210714
25.52418764034907 0.6318303
25.686526823043824 0.631554
25.85086388985316 0.6312858
26.01262851556142 0.63101673
26.175915551185607 0.6307329
26.33759059111277 0.63047314
26.502984738349916 0.63020116
26.666886123021445 0.6299324
26.82720887263616 0.6296581
26.99075254201889 0.6293966
27.154335276285806 0.6291279
27.318470454216005 0.6288569
27.479944384098054 0.628595
27.6425328930219 0.6283305
27.80533910592397 0.62806934
27.96900812784831 0.6278208
28.13260499238968 0.6275699
28.29684373935064 0.6273301
28.459679194291432 0.627078
28.623556570212045 0.6268332
28.786904895305632 0.6265847
28.948746860027313 0.6263332
29.112176144123076 0.6260944
29.274797876675922 0.6258557
29.439784034093222 0.6256154
29.601277979214988 0.6253704
29.764538458983104 0.6251341
29.926619227727254 0.62489367
30.08608249028524 0.62466335
30.247158189614613 0.6244189
30.406790630022684 0.62418973
30.570996793111167 0.6239638
30.736103892326355 0.62372494
30.89872390429179 0.62349814
31.061250150203705 0.6232685
31.225056878725688 0.6230453
31.386757282416024 0.62282586
31.4492346405983 0.6234702
31.610393504301708 0.6232388
31.774820240338645 0.6230232
31.938589135805767 0.6228035
32.10269253651301 0.6225854
32.26384505033493 0.6223594
32.42719008127848 0.6221457
32.59001970291138 0.6219309
32.75373804966609 0.6217101
32.91932089328766 0.6214928
33.083187798659004 0.62128
33.244189397494 0.62106276
33.40955691337585 0.62084556
33.5737237850825 0.6206252
33.737678575515744 0.62040746
33.8992521127065 0.62020814
34.05977731545766 0.61999714
34.22409711281458 0.6197948
34.38542588154475 0.61959094
34.54795920054118 0.6193747
34.7111686150233 0.61917204
34.8744104941686 0.6189672
35.03736997445424 0.6187666
35.20166574716568 0.6185623
35.36450348297755 0.6183591
35.52981614669164 0.61815935
35.69343533913295 0.6179544
35.8560928106308 0.6177575
36.02131501038869 0.61756194
36.18202817042668 0.61736435
36.344582386811574 0.6171684
36.50393598079681 0.6169751
36.667831444740294 0.6167956
36.830864346027376 0.61660206
36.994684636592865 0.6164035
37.15801325639089 0.6162148
37.32148763338725 0.61602145
37.48351440032323 0.61582226
37.64691863059998 0.6156412
37.80990237394969 0.6154465
37.973290201028185 0.61525416
38.13332471052806 0.61507666
38.29623155196508 0.6148953
38.459571536382036 0.6147081
38.62284942070643 0.61452335
38.786685756842296 0.61433697
38.946494448184964 0.61415344
39.10939245223999 0.6139709
39.27350568771362 0.6137923
39.43968838055928 0.6136154
39.60303263664245 0.6134349
39.76589210430781 0.6132534
39.929163587093356 0.613076
40.09179172515869 0.6129024
40.25389192501704 0.6127305
40.4180100162824 0.61255735
40.579865026473996 0.61238855
40.742427333196005 0.61220986
40.90549465417862 0.6120324
41.070150148868564 0.6118559
41.23628610769908 0.6116842
41.397847684224445 0.6115117
41.559472719828285 0.6113396
41.72369284629822 0.61117357
41.8873700817426 0.61100626
41.951867922147116 0.61098397
42.11528230905533 0.61081386
42.281059559186296 0.61063975
42.44372288386027 0.61047596
42.6073207338651 0.6103101
42.770722500483195 0.61013675
42.93380012114843 0.6099728
43.09417963027954 0.60979754
43.258005956808724 0.60963804
43.4216942469279 0.60946465
43.58207808732986 0.60929406
43.74301858743032 0.6091323
43.90495601495107 0.60897434
44.06719340880712 0.60881513
44.228512454032895 0.60865337
44.39163311719894 0.6084854
44.55772301355998 0.6083266
44.72124671936035 0.60817623
44.88135221004486 0.6080129
45.04456324577332 0.6078498
45.2090854326884 0.60769147
45.37419440348943 0.6075337
45.53797363042831 0.6073799
45.70191189050674 0.6072189
45.86725256045659 0.6070643
46.02985945940018 0.6069076
46.194291694959006 0.60674995
46.357232654094695 0.6065964
46.51925360361735 0.6064534
46.68416413466136 0.60629696
46.84627823034922 0.6061479
47.00767711400986 0.6059985
47.17058018445969 0.6058475
47.33171707391739 0.60571057
47.49344935417175 0.6055654
47.655301789442696 0.60540843
47.81777763764064 0.6052625
47.978119504451755 0.6051185
48.140969848632814 0.6049726
48.30493828058243 0.6048275
48.46847573916117 0.6046813
48.63087807893753 0.604537
48.79325442314148 0.60438806
48.95667670170466 0.6042379
49.12073902686437 0.60409665
49.281286760171255 0.6039438
49.44749799569448 0.6038056
49.60898398558299 0.6036639
49.77219564119975 0.60351825
49.935323337713875 0.6033817
50.09755300680796 0.6032345
50.261685240268704 0.60309184
50.42653847932816 0.60295403
50.590470774968466 0.60281557
50.756154608726504 0.6026767
50.91986210346222 0.60253733
51.08160663843155 0.60239315
51.24387945731481 0.60225433
51.407133821646376 0.60211337
51.57198505798976 0.60196656
51.73534175157547 0.60182804
51.90211286147436 0.60168785
52.06421686808268 0.60156596
52.226770893732706 0.60142624
52.39068922996521 0.60129035
52.45674140055974 0.6016162
52.6196252544721 0.6014756
52.78482990264892 0.60133976
52.949263532956444 0.6012072
53.11290195385615 0.601072
53.27586743036906 0.6009329
53.44246660073598 0.6007964
53.605639135837556 0.6006602
53.77172191143036 0.6005245
53.93793068329493 0.60038316
54.10201015472412 0.6002519
54.26445675690969 0.60011446
54.428801846504214 0.5999827
54.59207162857056 0.59984785
54.75629029671351 0.5997172
54.92170308033625 0.5995874
55.085582955678305 0.5994569
55.25037704308828 0.5993353
55.41397534211477 0.5992071
55.57605620225271 0.59907144
55.739984492460884 0.59894466
55.9042235215505 0.5988138
56.06930219332377 0.59868556
56.23413651386897 0.59855646
56.396705667177834 0.5984258
56.55999862750371 0.59829587
56.72428412834803 0.59816873
56.8866118033727 0.59803903
57.05060755014419 0.5979142
57.21472196578979 0.59778583
57.3759429415067 0.597657
57.53680332104365 0.59752494
57.69437810182571 0.59739655
57.85549406607946 0.5972729
58.02166244983673 0.5971451
58.18494422833125 0.59701914
58.347232818603516 0.59690166
58.51162363688151 0.59677905
58.672940746943155 0.59665364
58.83456454277039 0.5965274
58.99691830476125 0.59640783
59.162327702840166 0.5962861
59.327380319436394 0.5961636
59.49191699822744 0.5960416
59.655374785264335 0.5959219
59.81830362478892 0.595793
59.98159736792247 0.59567595
60.145716134707136 0.59555817
60.30849928061168 0.59544337
60.46869248549144 0.595321
60.6307698448499 0.59520304
60.79624153375626 0.59508246
60.95801307757696 0.59496194


==> chapter3-kassandr_batch.txt <==
0.0 0.76006854
0.058398457368214925 0.76006854
0.3066145380338033 0.7598684
0.5609187046686809 0.75967425
0.7982891837755839 0.75948066
1.0376107215881347 0.7592854
1.2721672932306924 0.7590909
1.5245935837427775 0.7588965
1.7548309604326884 0.75870657
2.0033277670542398 0.75851643
2.24605708916982 0.7583313
2.4921610792477926 0.7581493
2.7227108597755434 0.75797105
2.9553271532058716 0.75778675
3.193826746940613 0.7576013
3.4304879268010455 0.757418
3.674964956442515 0.75724286
3.9127950151761373 0.7570633
4.12559902270635 0.75688887
4.369633948802948 0.7567128
4.6151322722435 0.7565391
4.856449131170908 0.7563681
5.089972341060639 0.75619346
5.355305608113607 0.75602186
5.589400815963745 0.7558519
5.8430101076761884 0.75568694
6.096841808160146 0.755514
6.347019743919373 0.755344
6.58495755592982 0.7551762
6.8377509395281475 0.75501704
7.076374220848083 0.75485104
7.31705280939738 0.7546841
7.5480646848678585 0.7545273
7.780474090576172 0.75436604
8.013186756769816 0.75420326
8.25264280239741 0.75404745
8.47839742898941 0.75388396
8.724816020329794 0.7537205
8.96014506816864 0.7535662
9.188470737139385 0.75340706
9.427168194452921 0.7532547
9.664119450251262 0.753106
9.896638361612956 0.75295264
10.115829332669575 0.7528003
10.33669273853302 0.75264883
10.574743978182475 0.7525021
10.834825376669565 0.75235075
11.083434776465099 0.7522012
11.319760382175446 0.75205517
11.55437094370524 0.7519104
11.80038214524587 0.75176185
12.023635077476502 0.7516142
12.25937016805013 0.75147206
12.520910481611887 0.75132716
12.761793371041616 0.75118595
12.99437468846639 0.7510496
13.24562425216039 0.7509071
13.496676826477051 0.7507664
13.744000331560771 0.7506291
13.975417466958364 0.7505004
14.206063282489776 0.75036544
14.436238606770834 0.7502412
14.667158472537995 0.7501117
14.876848336060842 0.74998534
15.103011441230773 0.7498559
15.323992451032003 0.7497298
15.527192505200704 0.74961174
15.742458645502726 0.74948984
15.982957955201467 0.74936527
16.213586338361104 0.7492392
16.46037913163503 0.7491119
16.688257336616516 0.7489936
16.943037943045297 0.74887156
17.184420029322307 0.7487501
17.424228552977244 0.74863064
17.662611595789592 0.74851024
17.876509749889372 0.74839807
18.10825196504593 0.74828124
18.354408876101175 0.74816614
18.5892049630483 0.74805325
18.832300758361818 0.7479354
19.071716570854186 0.7478219
19.304331564903258 0.7477067
19.53696584701538 0.7475919
19.76182043949763 0.74747854
20.00109520753225 0.7473705
20.227274910608926 0.74726117
20.460771095752715 0.74714744
20.694635101159413 0.74703896
20.92544244527817 0.7469301
21.183177959918975 0.7468229
21.44537337621053 0.7467179
21.697580818335215 0.746614
21.919775223731996 0.7465042
22.156395264466603 0.74639904
22.40667210817337 0.74629277
22.641375442345936 0.7461863
22.88764816125234 0.74608165
23.10820453564326 0.7459748
23.337161827087403 0.74587417
23.603183754285176 0.7457746
23.83559420903524 0.7456703
24.059906947612763 0.7455672
24.308175031344096 0.7454646
24.55714630285899 0.74536365
24.7952317794164 0.745266
25.033242932955424 0.74516416
25.267125205198923 0.7450649
25.50416430234909 0.7449628
25.752964127063752 0.7448667
25.982961122194926 0.7447689
26.208844033877053 0.7446681
26.452880012989045 0.74456936
26.706840991973877 0.7444718
26.94446278810501 0.7443779
27.17124733130137 0.7442812
27.420767668883006 0.74418396
27.66997063954671 0.74408555
27.9182572166125 0.7439911
28.14354009628296 0.7438996
28.374923332532248 0.7438072
28.614883701006573 0.74370927
28.841009064515433 0.7436161
29.088552419344584 0.7435192
29.321117309729257 0.74342406
29.569191642602284 0.74333435
29.813396994272868 0.74324214
30.059043749173483 0.7431518
30.28786836862564 0.74306005
30.5092556476593 0.74296707
30.744907240072887 0.742879
30.97705392042796 0.742789
31.2243248184522 0.7427018
31.47969544728597 0.7426142
31.712443153063457 0.7425225
31.93499137163162 0.7424398
32.15375120242437 0.7423582
32.405255814393364 0.7422843
32.64710901180903 0.74220586
32.88244584798813 0.74212873
33.13430625597636 0.74205315
33.38668995300929 0.7419775
33.63567817211151 0.7418992
33.89480610688528 0.74182206
34.163541992505394 0.74174833
34.42563704252243 0.74167
34.672439551353456 0.74159503
34.90154044628143 0.7415237
35.14817380110423 0.7414486
35.395119257767995 0.7413755
35.635383208592735 0.74130255
35.856283978621164 0.74122846
36.07554805278778 0.74115604
36.29581699371338 0.7410817
36.514094185829165 0.7410097
36.751760399341585 0.74093634
36.99004909992218 0.7408614
37.23760825792949 0.7407868
37.49648679494858 0.74071527
37.73992606798808 0.7406465
37.97217044432958 0.7405719
38.225968825817105 0.74050283
38.46665755907694 0.74043125
38.70966904560725 0.74036497
38.96319591601689 0.7402936
39.19894057114919 0.74022007
39.412409683068596 0.74015045
39.645935726165774 0.7400771
39.890292878945665 0.7400033
40.13622432549794 0.739934
40.37702049016953 0.7398667
40.62901786565781 0.7397957
40.869997258981066 0.7397258
41.11398375034332 0.73965776
41.36579409440358 0.73958695
41.61504998604457 0.7395151
41.84089993238449 0.7394489
42.061315838495894 0.73938084
42.3036731561025 0.73931307
42.56544676224391 0.73924685
42.82304538488388 0.73918164
43.0850567817688 0.73911405
43.348354264100394 0.73904896
43.582092833518985 0.73897755
43.835391946633656 0.73890877
44.08130920330684 0.7388404
44.34115184942881 0.73877245
44.588572748502095 0.738709
44.83151075045268 0.73864794
45.090356322129566 0.738589
45.35190164248149 0.7385324
45.59304903745651 0.73846895
45.84426509539286 0.7384123
46.080934099356334 0.73835206
46.34578238328298 0.7382969
46.60825154383977 0.73824084
46.847601314385734 0.73818004
47.07981218894323 0.73812085
47.33298867543538 0.7380633
47.561105982462564 0.73800206
47.80159940719604 0.7379417
48.04155634244283 0.7378851
48.29128942886988 0.7378283
48.5242067138354 0.7377708
48.78198649485906 0.7377115
49.035514517625174 0.7376513
49.29269600709279 0.73759574
49.52553641796112 0.73753524
49.76465839942296 0.73747516
50.01372675100962 0.73741657
50.26788878440857 0.7373566
50.51130735874176 0.7372961
50.74817198117574 0.737239
50.99117516676585 0.73718214
51.23863043387731 0.7371265
51.49385898510615 0.7370702
51.74497894048691 0.7370124
51.98726325035095 0.7369525
52.2303480108579 0.7368959
52.46217368841171 0.7368385
52.70956033865611 0.73678136
52.9657319188118 0.7367243
53.22783542474111 0.7366686
53.47127547264099 0.7366117
53.71565075715383 0.7365564
53.93719005187352 0.73649997
54.176715890566506 0.73644334
54.41236818234126 0.7363856
54.650036438306174 0.7363272
54.873180508613586 0.7362687
55.096067023277286 0.7362118
55.30828931728999 0.7361573
55.513438455263774 0.7361001
55.746888820330305 0.7360432
55.97856767177582 0.73598987
56.19871307611466 0.7359337
56.43049080769221 0.7358784
56.65846781333288 0.73582375
56.89265826145808 0.73576945
57.13926036755244 0.7357188
57.38694727023442 0.73566234
57.64308168093363 0.735606
57.902425150076546 0.7355494
58.15019160111745 0.73549443
58.388572537899016 0.73543847
58.63908092578252 0.7353839
58.883200776577 0.73532987
59.13104215860367 0.73527753
59.38414640426636 0.73522377
59.62536497116089 0.73517096
59.86790009339651 0.7351179
60.104493248462674 0.73506397
60.35101773341497 0.7350089
60.580344406763714 0.7349522
60.8292375087738 0.7348988

==> chapter3-kassandr_momentum.txt <==
0.0 0.7527760044856978
8.958046952883402 0.7493267496889624
18.655041833718617 0.736554771445549
28.245731409390768 0.727201989609608
37.921201912562054 0.7193425761682575
47.577804589271544 0.7123893445246614
57.24682629108429 0.7060339877653392
66.96153985261917 0.7001727961074565


==> chapter3-kassandr_online.txt <==
0.0 0.76006854
4.624430894851685 0.7255297257749671
9.488424881299336 0.6729944485231898
14.300232096513112 0.6343286714800294
19.0514252503713 0.6023960129442691
23.828863533337913 0.5748676226860904
28.555111865202587 0.5505498925983511
33.32805203596751 0.5287149752562299
38.09823273817698 0.5088757500545625
42.92004784345627 0.4906879176512469
47.79087149302165 0.47389900630078946
52.579592947165175 0.4583170184519199
57.35283778905868 0.44379106646258143
62.13214314778646 0.43020013643994465


==> chapter3-kassandr_sgd.txt <==
0.0 0.76006854
0.03915915489196777 0.75992376
0.32033060789108275 0.75549674
0.5986924290657043 0.75141335
0.879849910736084 0.7481604
1.1754842440287272 0.7448232
1.4718994657198587 0.7419317
1.7677464564641316 0.7394645
2.0651320934295656 0.7371336
2.3472365101178485 0.7348051
2.6349253058433533 0.7328216
2.915767447153727 0.73098946
3.1967644572257994 0.7292755
3.476498846213023 0.727648
3.758390200138092 0.7260694
4.037181576093038 0.7245877
4.320717386404673 0.7232037
4.602948196729025 0.72189105
4.884661511580149 0.72061986
5.161899761358897 0.71937096
5.442983555793762 0.7181959
5.731559991836548 0.7170124
6.012946538130442 0.7159225
6.29859489997228 0.71483046
6.579544087251027 0.7138012
6.860085841019949 0.7127631
7.140997350215912 0.71183145
7.426410233974456 0.71083295
7.705658562978109 0.7098997
7.98959010442098 0.7089394
8.269250639279683 0.70803887
8.548859926064809 0.7071384
8.829593257109325 0.7062609
9.110922114054363 0.7053861
9.392546371618907 0.7045442
9.677940503756206 0.7036815
9.958168375492097 0.7028604
10.238317163785299 0.7020449
10.522156790892284 0.701219
10.800783181190491 0.70040756
11.078899482885996 0.69962746
11.360650944709779 0.69887704
11.640966959794362 0.6981155
11.920463681221008 0.6973838
12.202297373612721 0.696638
12.488252063592276 0.69589925
12.769538736343383 0.69515777
13.049317455291748 0.6944516
13.32523308992386 0.69377244
13.604174856344859 0.6930581
13.8839674949646 0.69234747
14.164800802866617 0.6916416
14.448915485541026 0.6909614
14.731042965253193 0.69029653
15.014264372984568 0.68964106
15.292370609442393 0.68898535
15.573176527023316 0.6883238
15.858161254723866 0.68765897
16.139138956864674 0.68702036
16.42183994849523 0.68637407
16.703443479537963 0.6857472
16.98105904261271 0.6851208
17.260306016604105 0.6844926
17.574177900950115 0.6838508
17.854117981592815 0.6832274
18.132808685302734 0.68261445
18.41314984957377 0.68199664
18.6950333237648 0.6814024
18.973420544465384 0.680799
19.25774177710215 0.6801952
19.536315818627674 0.6795931
19.815392883618674 0.6790139
20.096518965562186 0.67842114
20.373531067371367 0.6778397
20.652057349681854 0.6772632
20.933394527435304 0.6766715
21.213668751716614 0.67608
21.49323719739914 0.6755127
21.775457501411438 0.67495483
22.056756055355073 0.67437905
22.333567456404367 0.67385507
22.612820394833882 0.67329097
22.892218323548637 0.672732
23.172395582993826 0.6721784
23.448877465724944 0.671648
23.730082217852274 0.67109317
24.015755661328633 0.67055875
24.2960222363472 0.67001426
24.57560725212097 0.6694741
24.855927781263986 0.6689536
25.134334564208984 0.6684302
25.408543169498444 0.66790795
25.68784496386846 0.667412
25.96786224047343 0.666886
26.249173839886982 0.6663763
26.52846089998881 0.6658705
26.807519749800363 0.6653636
27.086725997924805 0.6648718
27.36416900952657 0.664367
27.643438398838043 0.6638687
27.928040115038552 0.6633657
28.20815049012502 0.6628672
28.48902352253596 0.66237515
28.769865838686624 0.661905
29.051971805095672 0.6614204
29.331666139761605 0.6609456
29.611985607941946 0.6604733
29.894487432638805 0.65998983
30.17906455198924 0.6595123
30.462217195828757 0.65904814
30.74153106212616 0.65857786
31.02410165866216 0.6581156
31.306248239676158 0.6576549
31.583997174104056 0.6571941
31.86492908000946 0.6567111
32.144632716973625 0.65626127
32.424941504001616 0.65580595
32.704593523343405 0.6553446
32.987912293275194 0.6548671
33.26727911233902 0.65440416
33.54935861825943 0.65396607
33.82990901867549 0.65352017
34.111784128348035 0.6530799
34.394957065582275 0.65261966
34.677372284730275 0.65217584
34.95736983219783 0.65173835
35.23717455069224 0.65128756
35.516112816333774 0.650858
35.79886513551076 0.65043294
36.07772763967514 0.6500052
36.35724975268046 0.64956915
36.63649671077728 0.6491501
36.91925383408864 0.64872086
37.201324399312334 0.6482941
37.48130080302556 0.64786386
37.7595157345136 0.64744145
38.038671827316286 0.6470363
38.32185668945313 0.64660877
38.6054434577624 0.64618737
38.88732507626216 0.6457704
39.165439359347026 0.6453616
39.450868145624796 0.6449464
39.73238894939423 0.64453536
40.01005434989929 0.64410937
40.29118096431096 0.6437135
40.576485840479535 0.6433171
40.85956517855326 0.64291453
41.13933697144191 0.64249796
41.420426376660664 0.64209205
41.702221596240996 0.64168817
41.98216575781505 0.6412993
42.26587197780609 0.6409078
42.54453945557277 0.64053047
42.82352651755015 0.64013904
43.10765714645386 0.63975173
43.386943844954175 0.63935745
43.695003628730774 0.63895917
43.97938612302144 0.63856477
44.259273612499236 0.6381788
44.54018502632777 0.6377856
44.82186711629232 0.63740087
45.10288926362991 0.6370184
45.38495868444443 0.63663906
45.66598597764969 0.63626
45.94763384660085 0.6358758
46.22533366282781 0.63549304
46.508854722976686 0.6351207
46.79321709871292 0.6347412
47.07116053501765 0.63435894
47.36267069578171 0.6339771
47.64353183110555 0.6336042
47.92456423441569 0.63324815
48.203111322720844 0.63288105
48.48342820008596 0.63250595
48.76467059055964 0.63214004
49.04781475861867 0.6317854
49.327260939280194 0.631418
49.60702836116155 0.63106066
49.886440809567766 0.6307067
50.17026480436325 0.6303494
50.452647689978285 0.6299785
50.73357104857762 0.62962973
51.01016127268473 0.6292547
51.290975069999696 0.6288976
51.57086780865987 0.6285361
51.845062983036044 0.6281757
52.12634142239889 0.62782925
52.40883331298828 0.6274699
52.69071526924769 0.62711376
52.9727682352066 0.6267719
53.25422596534093 0.6264207
53.53644057114919 0.62606335
53.82008667786916 0.6257146
54.102133838335675 0.6253678
54.3819495677948 0.62503016
54.66530443827311 0.62469137
54.94480037291844 0.6243388
55.22363379001617 0.6240132
55.50590277512868 0.62368
55.78618655204773 0.62333846
56.06319061120351 0.62298477
56.34390480915705 0.6226493
56.626785238583885 0.6223112
56.906416002909346 0.6219642
57.1913613875707 0.6216292
57.473116620381674 0.6212953
57.75414799451828 0.62094915
58.03092358907064 0.6206168
58.31390700737635 0.62027043
58.5900070587794 0.61993253
58.86985583305359 0.619606
59.15038704872131 0.6192767
59.431137005488075 0.6189398
59.71095986366272 0.6186032
59.99232354561488 0.6182742
60.27524156570435 0.61794645
60.556533638636274 0.617618
60.84032678206761 0.61729246


==> chapter3-ml_blocks_tuning.txt <==
10 0.784
20 0.791
30 0.796
40 0.800
50 0.811
60 0.814
70 0.819
80 0.828
90 0.832
100 0.835
200 0.839
300 0.840
400 0.841
500 0.842
600 0.843
700 0.843
800 0.843
900 0.844
1000 0.844
1100 0.844
1200 0.844
1206 0.844

==> chapter3-netflix_batch.txt <==
0.0 0.75615025
0.021877205371856688 0.75615025
0.06577177047729492 0.7559156
0.11150232950846355 0.75568056
0.1579322059949239 0.7554554
0.2042370120684306 0.75522095
0.24786023298899332 0.7549967
0.2903687040011088 0.75477386
0.33431867361068723 0.75454926
0.37761038144429526 0.7543191
0.4214446465174357 0.75409275
0.4663514415423075 0.7538691
0.5124419808387757 0.75364923
0.5566778381665548 0.75343406
0.6004412929217021 0.7532158
0.6449549277623494 0.753003
0.6882948120435078 0.7527858
0.7316112478574117 0.7525618
0.7745797514915467 0.7523449
0.8180683493614197 0.75213015
0.8623462994893392 0.7519096
0.9105051000912984 0.7516932
0.954015298684438 0.75148547
0.9974857489267985 0.7512692
1.0441721359888712 0.7510552
1.0908631086349487 0.7508426
1.138245399792989 0.75063175
1.1811524868011474 0.7504172
1.2270790100097657 0.75021297
1.2720503091812134 0.7499985
1.3154348095258077 0.7497945
1.3594271977742514 0.74958163
1.4044918378194173 0.7493735
1.4479335069656372 0.7491661
1.4921421806017559 0.748966
1.5367877324422201 0.74876416
1.581413463751475 0.7485639
1.625453233718872 0.7483641
1.6695084611574809 0.7481549
1.7147652983665467 0.74794817
1.7576774636904398 0.74775326
1.8023536721865336 0.747549
1.8462770700454711 0.7473571
1.8899390856424967 0.74716514
1.9348199764887493 0.7469689
1.979675257205963 0.7467753
2.022890603542328 0.74657345
2.0671495954195658 0.7463771
2.110492777824402 0.74618053
2.15453071196874 0.7459869
2.198484790325165 0.74580026
2.24188201824824 0.74560034
2.2855032285054526 0.7454069
2.3325829903284707 0.7452196
2.375959038734436 0.74502134
2.4197606166203816 0.74483335
2.4635690013567606 0.7446361
2.5073328375816346 0.7444469
2.5515886425971983 0.744262
2.5952244997024536 0.7440701
2.6389548897743227 0.74388516
2.685920449097951 0.74369955
2.732787549495697 0.7435161
2.7786699732144675 0.74333245
2.8228774428367616 0.74314606
2.8675626238187153 0.74296147
2.917148697376251 0.7427733
2.9751171549161275 0.74258894
3.032771110534668 0.7424068
3.086294957002004 0.74222934
3.1366262952486674 0.7420419
3.18578603665034 0.7418592
3.2422543207804364 0.7416797
3.297927244504293 0.74149954
3.347430646419525 0.7413238
3.399424389998118 0.74113846
3.4560237447420756 0.74096894
3.5018073439598085 0.7407915
3.551133942604065 0.74061656
3.59777197043101 0.7404446
3.645592784881592 0.7402704
3.6899089654286703 0.7400966
3.734476625919342 0.73992497
3.7766546765963236 0.7397557
3.8243895888328554 0.739584
3.8703353921572368 0.7394095
3.9128563086191814 0.7392285
3.958863159020742 0.73905313
4.001549724737803 0.7388808
4.044503247737884 0.7387084
4.08828284740448 0.73854077
4.132548483212789 0.73837554
4.1818207184473675 0.738211
4.227510289351145 0.7380409
4.271613566080729 0.7378785
4.315947262446086 0.73771274
4.362633355458578 0.73753595
4.406114101409912 0.7373705
4.450372159481049 0.73719656
4.493968987464905 0.737042
4.538611197471619 0.736878
4.582028869787852 0.73671645
4.633032468954722 0.7365507
4.6831146319707235 0.73639405
4.7383169253667194 0.7362352
4.788238243261973 0.7360727
4.846025458971659 0.73590934
4.90341016848882 0.7357433
4.956652228037516 0.7355762
5.010481731096903 0.73541564
5.060695278644562 0.73525685
5.118916972478231 0.735105
5.1723628083864845 0.73494834
5.229928207397461 0.7347914
5.280163431167603 0.734636
5.337144088745117 0.7344784
5.390343348185222 0.7343201
5.448308531443278 0.7341606
5.511168766021728 0.7339949
5.56906144618988 0.7338462
5.623791396617889 0.73368883
5.683326609929403 0.7335356
5.733688135941823 0.7333819
5.790533284346263 0.7332266
5.84222229719162 0.7330809
5.896514908472697 0.7329256
5.957951080799103 0.7327839
6.00870863199234 0.73263484
6.062059863408407 0.73248464
6.111608056227366 0.7323392
6.165488743782044 0.732185
6.212275632222494 0.73202544
6.269680690765381 0.7318759
6.323557039101918 0.7317271
6.384038857618967 0.73158
6.432470699151357 0.7314345
6.491672356923421 0.7312885
6.540621836980184 0.73114663
6.591479317347209 0.7309956
6.643519723415375 0.73085773
6.703624534606933 0.73071486
6.7551785429318745 0.73057854
6.807011946042379 0.73042583
6.854670190811158 0.73028755
6.915325558185577 0.7301419
6.972385716438294 0.7300014
7.0302767872810366 0.7298579
7.084963635603587 0.7297167
7.140831629435222 0.72957313
7.198775215943654 0.7294301
7.256686802705129 0.7292911
7.315506140391032 0.7291461
7.369122608502706 0.7290115
7.426374320189158 0.7288749
7.4793070157368975 0.72873914
7.529966620604197 0.72860074
7.57649849653244 0.7284674
7.632834593454997 0.7283238
7.691413271427154 0.72819096
7.742176528771719 0.72805697
7.798089436690012 0.7279194
7.851220762729644 0.7277837
7.9082395752271015 0.7276438
7.961489089330038 0.72750765
8.009747942288717 0.7273742
8.060945145289104 0.7272407
8.116707921028137 0.7271157
8.175444785753886 0.726977
8.23198527097702 0.72684085
8.288172578811645 0.72670794
8.348615912596385 0.7265793
8.404393021265665 0.7264534
8.450106112162272 0.7263225
8.509680537382762 0.7261907
8.56128270626068 0.7260595
8.610882568359376 0.725934
8.663602332274118 0.7258051
8.723204437891642 0.725672
8.784795685609181 0.7255439
8.843364787101745 0.7254158
8.897404766082763 0.7252907
8.943049204349517 0.7251634
8.987619813283285 0.7250366
9.04494376182556 0.7249107
9.104946569601696 0.72478026
9.157259364922842 0.7246543
9.215613853931426 0.72453016
9.261297396818797 0.7244061
9.319588947296143 0.7242838
9.370463256041209 0.72416216
9.418074456850688 0.7240313
9.477271910508474 0.723909
9.53642209370931 0.72378844
9.592725765705108 0.72366184
9.640994830926259 0.7235432
9.695439052581786 0.72342175
9.75615950425466 0.7232958
9.804271737734476 0.7231717
9.857632915178934 0.7230537
9.914436523119608 0.72293264
9.96898149251938 0.722811
10.0237757285436 0.7226896
10.080823222796122 0.72257066
10.13486510515213 0.7224521
10.195409754912058 0.72233486
10.243528934319814 0.72221845
10.297212584813435 0.72209984
10.358977794647217 0.7219812
10.416712701320648 0.72186595
10.46897509098053 0.72174716
10.51692579984665 0.7216261
10.575591023763021 0.72150594
10.62583636045456 0.7213899
10.68345076640447 0.721272
10.736963299910228 0.7211517
10.789658717314403 0.72103226
10.851266157627105 0.720914
10.900853955745697 0.72079897
10.961011970043183 0.72067934
11.015369482835133 0.72057
11.07805277109146 0.7204555
11.140786369641622 0.72034335
11.197485800584158 0.7202397
11.248089031378429 0.7201312
11.303726585706075 0.7200215
11.366682370503744 0.71990746
11.426147119204204 0.71979713
11.486738749345143 0.7196909
11.543586866060894 0.71957844
11.60136969089508 0.71945775
11.654863421122233 0.71934247
11.710315601030986 0.719234
11.76198180516561 0.7191238
11.811950639883678 0.7190114
11.864044694105784 0.7188916
11.90997503598531 0.7187841
11.965017994244894 0.7186729
12.016797224680582 0.7185622
12.065926396846772 0.7184594
12.11896363099416 0.7183537
12.176170388857523 0.7182489
12.228562748432159 0.7181454
12.28632093667984 0.71804047
12.33723502556483 0.7179333
12.391557455062866 0.71782464
12.449900058905284 0.71771497
12.495262551307679 0.7176122
12.549823530515035 0.7175059
12.60358548561732 0.71740276
12.659699857234955 0.7172984
12.720976134141287 0.71719164
12.778351298967998 0.7170947
12.838088389237722 0.7169858
12.886668916543325 0.7168833
12.950163737932842 0.71677715
13.006697670618694 0.71667236
13.06116155385971 0.7165693
13.116781838734944 0.71646726
13.184102551142376 0.7163669
13.233309992154439 0.7162649
13.283952144781749 0.71616375
13.33871830701828 0.7160594
13.385682900746664 0.71595806
13.437750494480133 0.7158615
13.48524541457494 0.715758
13.537703875700632 0.7156513
13.593077727158864 0.71554905
13.656033420562744 0.7154462
13.711630415916442 0.7153497
13.760359899202983 0.71524966
13.81551015774409 0.7151486
13.877785766124726 0.71504784
13.926761575539906 0.714949
13.972998857498169 0.7148503
14.02722009420395 0.7147505
14.080177319049834 0.71465266
14.134685170650481 0.7145568
14.181945204734802 0.7144632
14.239301725228627 0.71436673
14.297855738798777 0.7142719
14.353818885485332 0.71417844
14.401274152596791 0.71408606
14.455971745649974 0.7139906
14.51555511156718 0.7138975
14.567790003617604 0.7137997
14.621633513768513 0.7136945
14.676064999898275 0.7136023
14.726409610112508 0.7135047
14.784002002080282 0.71341056
14.834319353103638 0.7133147
14.887949085235595 0.71322066
14.945083757241568 0.7131266
14.999483748277028 0.71303463
15.06316142876943 0.71293646
15.118600257237752 0.71284145
15.169441326459248 0.7127461
15.224218054612477 0.71265465
15.277881518999736 0.71256006
15.330991351604462 0.71247053
15.385626296202341 0.7123787
15.446000305811564 0.71228963
15.498282774289448 0.712197
15.556552668412527 0.71210515
15.616786583264668 0.7120151
15.669150853157044 0.71192443
15.721678038438162 0.7118312
15.773893984158834 0.71173966
15.830489679177601 0.711649
15.880904293060302 0.7115589
15.929385491212209 0.7114701
15.974384065469106 0.7113855
16.030595620473225 0.71129286
16.085385743776957 0.7111993
16.147975587844847 0.71110797
16.208116376399992 0.7110206
16.264976207415263 0.7109354
16.320179037253062 0.71084726
16.37858089605967 0.7107578
16.438526860872905 0.71066695
16.494406267007193 0.7105797
16.554911613464355 0.71049416
16.60911537806193 0.7104103
16.663353975613912 0.71031874
16.71888060569763 0.7102333
16.767533187071482 0.7101499
16.814300366242726 0.7100611
16.8697735508283 0.7099797
16.923340225219725 0.70989394
16.976876123746237 0.7098092
17.03375434478124 0.70972157
17.081921927134196 0.70963573
17.136091566085817 0.709556
17.186900186538697 0.70947313
17.234245789051055 0.7093905
17.295355145136515 0.70930797
17.359284993012746 0.70921934
17.415420015652973 0.70913893
17.462680745124818 0.70905197
17.522268545627593 0.7089676
17.577070128917693 0.70888335
17.63395000298818 0.70879775
17.689225892225902 0.70871574
17.751259362697603 0.7086296
17.805474921067557 0.70854884
17.864100988705953 0.7084713
17.917182528972624 0.70838696
17.973015340169272 0.7082954
18.027998642126718 0.7082162
18.08430545727412 0.7081322
18.135550566514333 0.7080575
18.183051319917045 0.70797306
18.238539481163023 0.7078888
18.300331938266755 0.70781076
18.353201766808827 0.70773137
18.404925445715588 0.70764816
18.461312464872996 0.70756394
18.520745400587717 0.7074827
18.57939775387446 0.7074043
18.630315192540486 0.7073228
18.68805432319641 0.7072408
18.747152376174927 0.70716196
18.801762918631237 0.7070875
18.85043387413025 0.7070126
18.897757069269815 0.7069365
18.955422512690227 0.7068558
19.017392138640087 0.70677865
19.06901644865672 0.70669997
19.13309880097707 0.7066262
19.190420762697855 0.7065535
19.247427491346993 0.7064707
19.300914776325225 0.7063926
19.34870402812958 0.70631695
19.393920063972473 0.7062408
19.44322645664215 0.70616317
19.4961790005366 0.70608926
19.55817526181539 0.70601034
19.61190904378891 0.7059267
19.673987189928692 0.7058535
19.726170877615612 0.70577073
19.787604709466297 0.7056965
19.83706321318944 0.7056195
19.88979309797287 0.7055445
19.943615901470185 0.70546234
19.999173299471536 0.7053888
20.0542560895284 0.70531213
20.108122424284616 0.7052394
20.16379253466924 0.70516723
20.220082648595174 0.70509386
20.273045416673025 0.70501715
20.33114419778188 0.704944
20.39092294772466 0.7048705
20.4463481426239 0.7047953
20.49947946071625 0.7047205
20.55703545808792 0.7046466
20.604746635754903 0.7045731
20.658475343386332 0.70449805
20.714494756857555 0.70442635
20.76910246213277 0.70435274
20.82514850695928 0.70428497
20.879092649618784 0.7042159
20.936418839295705 0.70414275
20.991930258274078 0.7040714
21.04899515310923 0.7039979
21.104080120722454 0.70392853
21.159358823299407 0.70385593
21.20763008594513 0.70378673
21.258586732546487 0.7037149
21.306031699975332 0.70364696
21.360485744476318 0.703575
21.40980321963628 0.7035055
21.463670329252878 0.7034347
21.51271284421285 0.70335835
21.568416448434196 0.7032886
21.61569106578827 0.70321727
21.669151031970976 0.70314574
21.7286816517512 0.7030791
21.781499719619752 0.70300806
21.828031480312347 0.70293766
21.88268426259359 0.70286554
21.940613329410553 0.7027969
21.99501145283381 0.7027267
22.0488295118014 0.70265746
22.107751274108885 0.7025885
22.160676844914754 0.7025229
22.2089084704717 0.7024529
22.260893591245015 0.7023799
22.31641196012497 0.7023103
22.36386187871297 0.7022435
22.417641965548196 0.7021811
22.47130920489629 0.70211416
22.520772270361583 0.7020473
22.569918592770893 0.7019786
22.627870122591656 0.701911
22.68468325138092 0.7018435
22.73886206547419 0.70178
22.794275283813477 0.7017143
22.848502167065938 0.70164466
22.909681006272635 0.70157856
22.957644677162172 0.7015088
23.019112491607665 0.70144653
23.07002023458481 0.70137805
23.118557810783386 0.70131016
23.17454408009847 0.70124257
23.22560604015986 0.7011794
23.279113880793254 0.70111483
23.32943549156189 0.70104903
23.384763598442078 0.7009831
23.437850014368692 0.7009141
23.49399708112081 0.7008525
23.553946713606518 0.70078623
23.601612297693887 0.70072776
23.66270037492116 0.7006643
23.711545232931773 0.700593
23.76945249636968 0.7005311
23.827236255009968 0.70046866
23.8790465593338 0.7004069
23.947170746326446 0.7003425
24.006478321552276 0.7002779
24.059066478411356 0.7002137
24.108674399058025 0.7001506
24.159058690071106 0.70008755
24.21400102774302 0.7000248
24.270041342576345 0.6999604
24.32605815331141 0.6998983
24.378149386247 0.6998343
24.43301020860672 0.6997723
24.48485676844915 0.69970906
24.537931644916533 0.6996467
24.592276044686635 0.69958353
24.64240539073944 0.6995198
24.693758571147917 0.6994592
24.7510263522466 0.69939816
24.80412503083547 0.69933647
24.86170787413915 0.69926864
24.91377284924189 0.6992091
24.969136496384937 0.6991475
25.023114546140036 0.6990901
25.075043447812398 0.69902325
25.131483153502145 0.6989645
25.185672533512115 0.69890517
25.240414762496947 0.6988438
25.291297217210133 0.69878316
25.347763534386953 0.69872373
25.403506441911063 0.6986681
25.45635307232539 0.6986095
25.502737287680308 0.6985478
25.564681975046792 0.6984876
25.620688386758168 0.6984266
25.679455375671388 0.69836754
25.727776682376863 0.6983044
25.77689096927643 0.6982447
25.828687914212544 0.69818324
25.878394921620686 0.6981229
25.932989680767058 0.69806343
25.980419540405272 0.6980024
26.026935962835946 0.6979448
26.07768847942352 0.697885
26.14002832174301 0.6978266
26.190713640054067 0.69777125
26.241448895136514 0.69771415
26.29389418363571 0.69765586
26.346444042523704 0.6975927
26.40026844739914 0.6975352
26.45205221573512 0.6974776
26.502081906795503 0.6974206
26.56525675058365 0.69735765
26.61767567396164 0.69730157
26.66525682210922 0.6972438
26.71352222363154 0.6971894
26.77091801961263 0.6971306
26.827619655927023 0.6970747
26.877385282516478 0.6970144
26.93628498315811 0.69696015
26.98960199356079 0.69690126
27.04963961044947 0.696844
27.105295582612356 0.69678897
27.150100286801656 0.69673634
27.204430397351583 0.69668084
27.25974403222402 0.6966217
27.315755891799927 0.6965643
27.3623597741127 0.6965079
27.4122585217158 0.69645387
27.460416150093078 0.6964006
27.512918980916343 0.6963444
27.565258880456287 0.6962852
27.61711924870809 0.6962329
27.679357012112934 0.6961767
27.739179146289825 0.69612324
27.795802199840544 0.69606984
27.853851600488028 0.6960116
27.91041738986969 0.69595325
27.962619213263192 0.69589865
28.00966422955195 0.695847
28.063678614298503 0.6957919
28.122840571403504 0.6957341
28.171914104620615 0.6956793
28.2217222293218 0.6956272
28.271704121430716 0.6955719
28.321733832359314 0.69551843
28.366669249534606 0.69546366
28.420493539174398 0.6954067
28.478632219632466 0.6953564
28.524486553668975 0.6953038
28.56998128890991 0.6952474
28.615285046895345 0.69519645
28.665269231796266 0.69514143
28.712625892957053 0.69508934
28.764177147547404 0.6950361
28.81312925418218 0.6949832
28.86100914875666 0.69493234
28.91753718852997 0.69488156
28.97213659286499 0.69482887
29.023648703098296 0.6947762
29.080474468072257 0.69472516
29.13048884868622 0.69467115
29.18409603436788 0.6946175
29.241011635462442 0.6945627
29.299081484476726 0.6945155
29.35832888285319 0.6944649
29.41948878367742 0.6944118
29.47262934446335 0.69435877
29.532889421780904 0.6943086
29.586685570081077 0.6942525
29.651018993059793 0.69420075
29.701736187934877 0.6941503
29.76141400337219 0.694095
29.82969698905945 0.6940412
29.883712844053903 0.6939905
29.93837163845698 0.69393957
29.995904127756756 0.693891
30.057204075654347 0.693839
30.110998018582663 0.693788
30.172172152996062 0.6937364
30.232246220111847 0.6936873
30.288533075650534 0.69363695
30.341968341668448 0.69359076
30.400838804244994 0.69354045
30.44978414773941 0.6934906
30.500661094983418 0.69344276
30.553401585419973 0.6933914
30.607927509148915 0.6933415
30.66226951678594 0.69329125
30.71544602314631 0.69324005
30.7695832490921 0.69318724
30.820993864536284 0.6931384
30.87672563791275 0.69308734
30.936751389503478 0.6930366
31.000006687641143 0.69298744
31.051020725568137 0.692938
31.10228268702825 0.6928893
31.16249262491862 0.69284296
31.224649814764657 0.6927919
31.278358487288155 0.6927448
31.328765749931335 0.6926971
31.391142721970876 0.69264925
31.44250791867574 0.69260037
31.490450565020243 0.6925477
31.55104664564133 0.6924954
31.60222198565801 0.69245
31.65241704384486 0.6924024
31.708801436424256 0.692354
31.754151566823325 0.6923059
31.808309137821198 0.6922561
31.859563930829367 0.69220555
31.91171104113261 0.69215673
31.959126301606496 0.69210726
32.01488024393718 0.6920637
32.06555676460266 0.6920148
32.12891490856806 0.69196945
32.185221115748085 0.69192463
32.23262765010198 0.6918769
32.28275487820307 0.69183135
32.34208578268687 0.691781
32.39442466497421 0.691733
32.440045952796936 0.6916856
32.48903000354767 0.69163924
32.543791409333544 0.69159305
32.59879496494929 0.69154394
32.6539475162824 0.6914936
32.70103991031647 0.69144315
32.75807899634044 0.6913983
32.81427729129791 0.69135225
32.8672216852506 0.6913071
32.91641759475072 0.6912634
32.97150582075119 0.69121593
33.01952444712321 0.6911693
33.07284640073776 0.6911252
33.125943609078725 0.6910769
33.1839959859848 0.69103277
33.23719290892283 0.6909871
33.28517616987229 0.6909424
33.335309048493706 0.69089997
33.38273122708003 0.690854
33.442081399758656 0.69080395
33.49180849790573 0.6907551
33.54488814671834 0.69070715
33.59837958415349 0.69066685
33.65110947688421 0.69062287
33.70236990451813 0.6905786
33.765044033527374 0.69053453
33.81769464413325 0.6904889
33.873494656880695 0.6904465
33.93057923316955 0.69040173
33.981977919737496 0.69035435
34.03529742161433 0.69031394
34.08752236763636 0.6902719
34.1450585325559 0.6902256
34.20194864670436 0.6901829
34.25546718835831 0.69013554
34.30142090717951 0.690089
34.35767528613408 0.6900512
34.414696077505745 0.6900062
34.47453121344248 0.68996036
34.52436217864354 0.68991566
34.578754007816315 0.68987226
34.63288077513377 0.68982583
34.69222023487091 0.6897799
34.74450944662094 0.68973434
34.794534440835314 0.68969184
34.84749127626419 0.6896468
34.89901560544968 0.68960315
34.9543734908104 0.6895586
35.00723054011663 0.68951154
35.05862754185994 0.6894666
35.11857517162959 0.6894195
35.16980801423391 0.6893748
35.21876056194306 0.6893333
35.276587442557016 0.68928987
35.333917291959125 0.68925
35.38531418244044 0.68920946
35.430236148834226 0.68916804
35.48495697577794 0.68912363
35.53690961996714 0.689081
35.592435204982756 0.6890388
35.64382662773132 0.68899983
35.699094168345134 0.68895125
35.76302361488342 0.6889062
35.821473562717436 0.6888702
35.86823428869248 0.68882686
35.917788950602215 0.6887843
35.97581353187561 0.6887418
36.03103198607763 0.6886991
36.088616812229155 0.68865865
36.14944680929184 0.688614
36.203556470076244 0.68856955
36.26708433230718 0.6885293
36.32343339522679 0.68849015
36.379722372690836 0.6884491
36.43395043214162 0.6884055
36.47739103635152 0.68836576
36.53015382687251 0.6883219
36.58230171600977 0.68827844
36.63150399128596 0.6882362
36.688948861757915 0.6881943
36.73661692142487 0.6881524
36.784035170078276 0.6881105
36.83708934783935 0.68806934
36.88550887505213 0.68802804
36.94151688416799 0.6879859
36.994210267066954 0.6879441
37.047661137580874 0.68790704
37.09987949530284 0.68786556
37.15860937039057 0.6878258
37.2124317685763 0.6877841
37.27098183631897 0.6877433
37.32556522687276 0.68770325
37.38119022448858 0.68766046
37.446080180009204 0.6876199
37.50139629443486 0.687581
37.55490939219793 0.6875367
37.60993656317393 0.68749624
37.6728555560112 0.687461
37.72584417263667 0.68742085
37.78284960190455 0.68737805
37.83974698781967 0.68733746
37.89478664795558 0.68729967
37.94281615018845 0.68725836
37.9877765695254 0.68721956
38.038547138373055 0.68718255
38.0903483748436 0.6871408
38.14746349255244 0.6870993
38.20028737783432 0.6870607
38.260052331288655 0.687026
38.31374440987905 0.68698853
38.364478882153826 0.68694943
38.41968394915263 0.68690425
38.47367522319158 0.6868661
38.52600724299749 0.6868272
38.58337160746257 0.6867886
38.64246555169424 0.6867483
38.69175268014272 0.68670636
38.75027772982915 0.6866645
38.80442253351212 0.68662405
38.86310973167419 0.6865871
38.919040111700696 0.6865495
38.9672802011172 0.68650734
39.01872243086497 0.686471
39.079054613908134 0.686433
39.130484680334725 0.68639725
39.186756316820784 0.68635476
39.247052331765495 0.6863156
39.30712454319 0.6862741
39.35328973134359 0.68623626
39.402153428395586 0.68619937
39.45331796805064 0.68616444
39.50709070761999 0.6861264
39.56113080978393 0.68609095
39.60680654446284 0.68605316
39.66548160711924 0.6860109
39.72378740708033 0.68597126
39.78676307996114 0.6859377
39.8434889237086 0.6859012
39.893400998910266 0.6858621
39.93908469279607 0.6858252
39.98862521251043 0.6857864
40.04131571849187 0.6857501
40.09601519107819 0.6857135
40.14686690966288 0.68567455
40.202564203739165 0.6856383
40.259274744987486 0.6856042
40.31157956123352 0.68556887
40.35938464800517 0.68552655
40.41081284681956 0.6854879
40.468890082836154 0.685453
40.51872297128042 0.6854119
40.57239728371302 0.6853723
40.627323710918425 0.6853417
40.684671850999194 0.68530184
40.742963178952536 0.6852647
40.798618817329405 0.68522704
40.8495986978213 0.6851898
40.906620200475054 0.68515235
40.96758108933766 0.6851185
41.01852312882741 0.685087
41.07346575657527 0.6850533
41.12104709148407 0.68501425
41.172444764773054 0.6849775
41.22446045080821 0.6849398
41.27830590804418 0.6849044
41.33665900627772 0.68486744
41.389146610101065 0.68483084
41.44355588356654 0.6847948
41.49547782739003 0.6847597
41.540645496050516 0.6847184
41.58589996099472 0.6846848
41.630153612295786 0.684649
41.677423894405365 0.68461436
41.726132822036746 0.6845791
41.78296922445297 0.68454516
41.839616453647615 0.68450785
41.89685320854187 0.6844711
41.95117981036504 0.68443656
41.999492756525676 0.68439835
42.05056450366974 0.6843616
42.098133369286856 0.6843265
42.148588089148205 0.6842925
42.20651423136393 0.6842535
42.250565469264984 0.6842179
42.30609440406163 0.6841839
42.3578822016716 0.68415046
42.41667807896932 0.6841155
42.47022473017375 0.6840798
42.52420839468638 0.6840439
42.57960013548533 0.6840122
42.62692675193151 0.6839771
42.67287053267161 0.68394244
42.72978096405665 0.68390644
42.78375919659933 0.6838681
42.84104977051417 0.6838306
42.889748688538866 0.6837977
42.93845564524333 0.6837625
42.99116659164429 0.683725
43.05212242205938 0.6836932
43.108565576871236 0.6836592
43.16814346710841 0.6836263
43.22138683795929 0.68359137
43.28209686279297 0.6835564
43.338880276679994 0.68352264
43.38707814613978 0.6834897
43.439436721801755 0.6834527
43.493934122721356 0.68341863
43.54387084643046 0.6833837
43.593883621692655 0.6833498
43.64454683462779 0.6833158
43.70155015786489 0.68328583
43.749365357557934 0.68325263
43.79761816263199 0.68321735
43.85521601835887 0.68318194
43.91110208034515 0.6831453
43.964431488513945 0.68311197
44.01604179938634 0.6830778
44.065764570236205 0.68304443
44.11926060120265 0.68301034
44.18108768860499 0.6829784
44.24308588504791 0.68294424
44.29142238299052 0.6829177
44.34314758777619 0.68288374
44.39677654504776 0.6828497
44.45136270125707 0.6828162
44.501360309123996 0.6827813
44.55405147473017 0.68274915
44.607147165139516 0.6827193
44.6626126964887 0.68268573
44.71847658554713 0.68265414
44.7700288772583 0.68262047
44.816799596945444 0.68258834
44.87600074211756 0.6825568
44.93305383523305 0.68252224
44.986368389924365 0.6824885
45.035575075944266 0.6824575
45.087120457490286 0.6824253
45.14401080211004 0.682392
45.19631719986598 0.68235874
45.24627795616786 0.6823217
45.30724074045817 0.68228805
45.36814267237981 0.6822543
45.42165422439575 0.6822237
45.475614476203916 0.68219066
45.528186881542204 0.6821574
45.578479969501494 0.6821261
45.622417004903156 0.6820963
45.67559148867925 0.68206173
45.72717146078745 0.6820292
45.780838231245674 0.6819962
45.84141253232956 0.6819647
45.90112908283869 0.6819327
45.954562016328175 0.68189925
46.0084444920222 0.68186593
46.05902371009191 0.6818323
46.11808908780416 0.6818036
46.169829122225444 0.6817715
46.223888742923734 0.6817389
46.267843341827394 0.6817072
46.31631563901901 0.68166983
46.37063811222712 0.68164027
46.426372694969174 0.68160826
46.481353890895846 0.681575
46.530491010348 0.6815443
46.576520363489784 0.68151414
46.630367922782895 0.68148464
46.685588443279265 0.68145245
46.74630479017893 0.6814208
46.81162831783295 0.6813889
46.86244112253189 0.6813557
46.92288209199906 0.68132305
46.97195163170497 0.6812959
47.022459522883096 0.68126696
47.07523791790008 0.6812383
47.12051557699839 0.68120664
47.17255695660909 0.6811764
47.22481240828832 0.6811425
47.28157664934794 0.68110913
47.33463718891144 0.68107796
47.38139150540034 0.681045
47.43242305119832 0.6810169
47.48111499150594 0.68098724
47.53595200777054 0.6809562
47.58588589032491 0.68092585
47.63820916414261 0.68089384
47.692373446623485 0.68086195
47.7438333551089 0.6808322
47.795241220792136 0.68079996
47.84234299659729 0.68077004
47.89421481688817 0.68074
47.9469583829244 0.68071043
48.00075946251551 0.68067914
48.05441255172094 0.68065417
48.11177186965942 0.68061936
48.16629758278529 0.68058777
48.220476810137434 0.6805586
48.27432022889455 0.6805287
48.32742174863815 0.68050057
48.38271988630295 0.68046916
48.43363189299901 0.68043935
48.48837774991989 0.68040967
48.54294587771098 0.6803792
48.59048723379771 0.68034804
48.653145881493884 0.6803158
48.71067670981089 0.6802825
48.760893706480665 0.6802511
48.81268445253372 0.6802222
48.86980835994085 0.68019307
48.9224236369133 0.68016344
48.97866710821788 0.6801339
49.03066787719727 0.6801065
49.081105609734855 0.6800761
49.132008862495425 0.6800455
49.19216762383779 0.6800133
49.24470878839493 0.679984
49.29374571243922 0.6799543
49.34835748672485 0.67992496
49.40336444377899 0.6798886
49.45624011357625 0.6798569
49.50556572278341 0.6798286
49.5578025619189 0.6797992
49.61223838726679 0.67976946
49.67287519772847 0.6797431
49.72839390834172 0.6797158
49.78275670607885 0.6796867
49.82960134744644 0.67965627
49.89127999544144 0.67962843
49.95268638134003 0.6795984
50.00837026039759 0.67957044
50.05972516536713 0.67954344
50.10614868402481 0.6795111
50.15492293039958 0.6794822
50.209976104895276 0.6794538
50.25912444591522 0.6794274
50.31179798841477 0.67940176
50.35830947955449 0.6793721
50.41227719783783 0.6793446
50.468859604994456 0.6793149
50.51336205800374 0.67928594
50.564342061678566 0.6792589
50.623010675112404 0.6792301
50.67710001071294 0.6792031
50.731137891610466 0.6791736
50.78589385350545 0.6791468
50.84435625076294 0.6791174
50.89526005188624 0.6790912
50.950745451450345 0.6790624
51.00130844116211 0.6790334
51.048041665554045 0.67900777
51.1019246617953 0.67898077
51.14777779181798 0.67895436
51.202793872356416 0.678927
51.24945239623388 0.6788986
51.298647634188335 0.6788715
51.35329790512721 0.6788424
51.40156996647517 0.6788169
51.456964842478435 0.6787897
51.51206927696864 0.678761
51.56816866795222 0.6787312
51.61891057888667 0.6787033
51.675079989433286 0.67867565
51.734386277198794 0.67864776
51.78491813739141 0.6786201
51.833228186766306 0.678594
51.88421373764674 0.6785659
51.94098264773687 0.6785384
51.99323306878408 0.678512
52.04659663041433 0.6784836
52.10187848806381 0.6784558
52.15216409365336 0.6784278
52.21069576342901 0.67839915
52.26843875646591 0.67837036
52.32605108817418 0.6783433
52.3700780471166 0.67831576
52.42163152297338 0.6782918
52.47504907846451 0.6782632
52.52487988869349 0.67823046
52.581446409225464 0.6782011
52.63316492239634 0.6781774
52.683448115984596 0.6781536
52.738014960289 0.6781252
52.791283535957334 0.67810076
52.84770396153132 0.67807305
52.8957900762558 0.67804825
52.95595947504044 0.6780229
53.0070289293925 0.6779972
53.06692526340485 0.6779709
53.11488007704417 0.67794013
53.177612988154095 0.6779111
53.230284718672436 0.6778857
53.280676698684694 0.6778597
53.33202621936798 0.6778285
53.387651864687605 0.6778031
53.43956251939138 0.6777748
53.48998297055562 0.67774993
53.53809293905894 0.67772275
53.58908629814784 0.6776956
53.64589558045069 0.67766756
53.6957773288091 0.67764056
53.750141147772474 0.677612
53.80377711455027 0.677586
53.86416085561117 0.6775595
53.925151904424034 0.67753166
53.98161209026973 0.67750746
54.028907152016956 0.67747897
54.08110889196396 0.67744786
54.12879767020544 0.67742455
54.18977760473887 0.67739964
54.24491421778997 0.67737514
54.30153795083364 0.6773495
54.35598608255386 0.6773245
54.40468589067459 0.677298
54.45531854232152 0.67727053
54.505954380830126 0.67724526
54.56863400936127 0.6772195
54.62850059668223 0.67719454
54.67806562185287 0.67716926
54.72741303841273 0.6771432
54.78082449833552 0.67711806
54.83358880678813 0.67709297
54.88798410892487 0.6770665
54.944932425022124 0.67703956
54.994895406564076 0.67701197
55.04440362850825 0.67698884
55.09655895630519 0.6769611
55.15718478361766 0.6769353
55.20592304070791 0.67690986
55.26288307110469 0.6768812
55.317199631532034 0.67685854
55.36691699425379 0.67683065
55.41713005701701 0.6768048
55.47631556590398 0.6767787
55.537940677007036 0.6767519
55.59562540054321 0.67672515
55.64715023040772 0.67670256
55.69715105295181 0.676675
55.75508594115575 0.6766493
55.80862510999044 0.6766228
55.86648977994919 0.6765946
55.919280584653215 0.67656916
55.977149661382036 0.67654246
56.028872565428415 0.67651653
56.077524558703104 0.6764937
56.13999390602112 0.6764689
56.191828429698944 0.676444
56.241946244239806 0.67641926
56.29580568869908 0.6763961
56.34512155453364 0.67637056
56.39851226011912 0.6763468
56.45131967067719 0.6763215
56.50092312892278 0.6762966
56.54914370775223 0.6762689
56.60986986955007 0.6762436
56.6615098675092 0.67621785
56.71711786588033 0.67619115
56.769909552733104 0.6761669
56.82124731938044 0.6761397
56.874064246813454 0.67611516
56.92023740609487 0.67609334
56.976747711499534 0.67606866
57.02500054836273 0.67604643
57.07246538003286 0.67602074
57.11793905099233 0.67599714
57.17308079401652 0.67597175
57.22896640698115 0.6759473
57.28097114165624 0.6759229
57.33275680541992 0.6758996
57.379435594876604 0.675873
57.43846267461777 0.67584765
57.48873649835586 0.67582184
57.53962020874023 0.6757974
57.5857693195343 0.6757731
57.63892646233241 0.6757496
57.69202392498652 0.6757262
57.747948280970256 0.67570156
57.79704836209615 0.6756771
57.85467610359192 0.6756536
57.90414740641912 0.6756291
57.96310442288716 0.6756059
58.02145202159882 0.67558014
58.07503326733907 0.6755585
58.127367568016055 0.6755353
58.185142715771995 0.6755116
58.23455320199331 0.67548454
58.28515410025914 0.67546093
58.33823977708816 0.6754358
58.39119309981664 0.67541116
58.44388909339905 0.67538846
58.49621355136235 0.67536324
58.54347060521444 0.6753397
58.604565989971164 0.6753168
58.66161873737971 0.6752947
58.714676388104756 0.67527145
58.76790276368459 0.67524517
58.820349514484406 0.6752216
58.879417721430464 0.6751967
58.92755509614945 0.6751724
58.982880500952405 0.6751502
59.02747778495153 0.67512584
59.076208007335666 0.675101
59.13017280896505 0.67507863
59.182492689291635 0.67505383
59.23710295359294 0.67503005
59.2941659172376 0.67500854
59.343771715958916 0.6749837
59.3969943801562 0.67496
59.44414273103078 0.6749359
59.49286680618922 0.67491275
59.551262485980985 0.67489016
59.60441571474075 0.674863
59.6545107404391 0.67483866
59.71105489730835 0.67481834
59.75717644691467 0.67479366
59.807768825689955 0.6747704
59.86567407051722 0.6747472
59.91914418538411 0.6747249
59.96870920260747 0.67470086
60.02418069839477 0.67467606


==> chapter3-netflix_momentum.txt <==
0.0 0.7595141149925381 
48.9469777 0.6386847834262874
98.025552 0.6303910592327719

==> chapter3-netflix_online.txt <==
0.0 0.75615025
30.061390670140586 0.6379859102997277
57.76725442012151 0.6237507349901982
83.30704095760981 0.617474569784065
108.24506908257803 0.6128602768180605
131.857629887263 0.609076651558768
154.99125659863154 0.6058056967385587
178.08250891367595 0.6028873857780976
201.5209368864695 0.600227923563555
225.54647937218348 0.5977665380525171
249.87530167897543 0.5954609777538118
275.4240503470103 0.593280233309916
300.97670871019363 0.5912005199774454
326.12497057120004 0.5892029079939999
351.16740891933443 0.5872718578373319
376.48271084626515 0.5853942514957071
402.48058098951975 0.5835587336775692
428.4331808169683 0.5817552515656755
454.41330254475275 0.5799747188109764
480.3875981092453 0.5782087693420166
506.2304307381312 0.5764496029113129
532.1799177368482 0.5746898826619182
558.2060323596 0.5729226983367072
584.1898823062579 0.5711415774197511
610.0455163240433 0.5693405420467401
635.8302744348844 0.5675141877271195
661.7062282800674 0.5656578082385166
687.6839269280433 0.5637675033629984
713.9042690952618 0.5618403141258203
740.126073038578 0.5598743425422216

==> chapter3-netflix_sgd.txt <==
0.0 0.75615025
0.025159207979838054 0.75611615
0.18254071474075317 0.7528322
0.3360177556673686 0.7497522
0.4885948896408081 0.7468347
0.6438579718271892 0.74409854
0.7923205494880676 0.7414727
0.9492720643679301 0.73904896
1.0971652110417685 0.73661906
1.2524164080619813 0.73428863
1.5532123486200968 0.7298276
1.8567567865053813 0.7259545
2.0140817364056907 0.72407407
2.1651633699735005 0.722333
2.622171715895335 0.71738285
2.7811261415481567 0.7159616
2.9332926154136656 0.7145281
3.08193701505661 0.71315855
3.234795947869619 0.71175367
3.3850820938746136 0.7104176
3.8491622885068257 0.7067641
4.000872961680094 0.70568204
4.150683410962423 0.704641
4.3050612250963844 0.703544
4.7612029353777565 0.70063853
4.9147809465726215 0.69973856
5.070852514108022 0.69883513
5.21862268447876 0.6979897
5.680488574504852 0.69547594
5.83620570898056 0.69464463
5.986483164628347 0.69391483
6.143163895606994 0.6931772
6.301949866612753 0.6924578
6.759279612700144 0.6904888
6.916300555070241 0.68980885
7.07102681795756 0.6891818
7.379581697781881 0.6879317
7.833204933007559 0.6861822
7.983895460764567 0.68560225
8.139753595987957 0.685056
8.287643225987752 0.68450046
8.748900250593822 0.68296045
8.90827644666036 0.68246335
9.05978431304296 0.6819697
9.214608033498129 0.68147826
9.67278581460317 0.68011415
9.822319221496581 0.6796978
9.976283085346221 0.6792795
10.128506588935853 0.6788865
10.278541533152262 0.6784535
10.435281117757162 0.67808616
10.888638424873353 0.67691207
11.04241276582082 0.6765405
11.344854752222696 0.6758181
11.959874526659648 0.6744589
12.10984528462092 0.6741051
12.265071793397267 0.67375505
12.72319128115972 0.6727663
12.877064756552379 0.6724613
13.030672979354858 0.67217493
13.179588878154755 0.6718671
13.338264048099518 0.6715725
13.640589249134063 0.6709626
13.94324521223704 0.67035687
14.098154199123382 0.6700915
14.246521822611491 0.66981506
14.553549965222677 0.66928226
14.857684938112895 0.6687348
15.006426342328389 0.6684772
15.161930255095164 0.6682074
15.46861998240153 0.6677022
15.62498472929001 0.6674563
15.933247292041779 0.66698533
16.083092737197877 0.66673046
16.23600347439448 0.66651326
16.39218960205714 0.6662952
16.85053162574768 0.6656386
17.002977124849956 0.66541827
17.162213563919067 0.6651918
17.467731622854867 0.6647523
17.616732203960417 0.6645571
17.921741100152335 0.6641529
18.071184146404267 0.66394645
18.530225030581157 0.6633406
18.683938415845237 0.663133
18.991414666175842 0.6627395
19.140710540612538 0.6625625
19.295868718624114 0.6623811
19.444048889478047 0.6622083
19.7523432970047 0.66183156
19.90224550565084 0.66165566
20.055887111028035 0.66144866
20.356294004122415 0.6611094
20.509004501501717 0.6609331
20.657580737272898 0.6607588
20.96381586790085 0.66042966
21.119821635882058 0.66026366
21.27171074549357 0.6600926
21.728055759270987 0.6595924
21.882138470808666 0.65943456
22.03498822848002 0.65927136
22.183696889877318 0.6591158
22.796945174535114 0.6585189
22.945153919855752 0.6583498
23.09952954053879 0.65820223
23.24898370504379 0.65803313
23.86798046429952 0.6574747
24.01743644873301 0.65734184
24.173856858412424 0.6572028
24.775462953249612 0.65664065
24.933066578706107 0.656513
25.085576848189035 0.6563687
25.69890939394633 0.655808
25.848477931817374 0.6556767
26.004673779010773 0.65553993
26.158359229564667 0.6554152
26.30890885194143 0.65528816
26.924075186252594 0.6547736
27.074186317125957 0.65464425
27.685807756582896 0.65416014
27.83925578594208 0.6540335
27.99420625368754 0.6539119
28.14224193096161 0.6538005
28.297970366477966 0.65369254
28.902393945058186 0.6532396
29.057077757517497 0.65312135
29.20732120672862 0.65300405
29.821858406066895 0.6525734
29.970949025948844 0.6524586
30.123470079898834 0.65235114
30.734250883261364 0.65192574
30.888523403803507 0.6518222
31.041913763682047 0.65172243
31.19140948454539 0.65161496
31.804953598976134 0.65121746
31.956804990768433 0.65112287
32.11387510299683 0.6510259
32.26299617290497 0.65093446
32.722108074029286 0.6506462
32.87778247594834 0.6505512
33.02664585908254 0.6504566
33.78353960911433 0.64999455
33.9375289996465 0.6499125
34.08651428222656 0.6498175
34.24052442709605 0.64973515
34.394228132565814 0.6496474
34.843239120642345 0.6493914
34.996732079982756 0.6492986
35.14900889794032 0.6492048
35.29942246675491 0.6491202
35.909153668085736 0.64878005
36.06510432163874 0.64869094
36.21945682366689 0.64861
36.83282345533371 0.6482854
36.9905205488205 0.64820564
37.14514232476552 0.6481187
37.75937527815501 0.6477801
37.90937585830689 0.6477028
38.06107954184214 0.6476311
38.82383191188176 0.6472487
38.97468396027883 0.6471805
39.12455572684606 0.64710003
39.2798248330752 0.64701915
39.740033781528474 0.6467979
39.889028402169544 0.646715
40.044163417816165 0.64664716
40.195440940062205 0.6465703
40.80500990152359 0.6462675
40.95250161886215 0.6461908
41.10958326657613 0.6461229
41.25966019233068 0.64604014
41.86538910865784 0.64575464
42.01352430979411 0.64569473
42.77990790605545 0.64534533
42.93590241273244 0.6452688
43.091517579555514 0.6452093
43.24333422978719 0.64514303
43.7038832783699 0.6449368
43.85410582621892 0.6448786
44.00764084657033 0.644814
44.164906930923465 0.64475673
44.31447808345159 0.64469427
44.931575417518616 0.64440745
45.080715084075926 0.6443521
45.2355818827947 0.64428836
45.38376615047455 0.6442269
45.841770740350086 0.64403385
45.99783320824305 0.6439772
46.15056842168172 0.6439048
46.75554792881012 0.64366466
46.906089425086975 0.6436012
47.061666365464525 0.6435453
47.21803883314133 0.6434819
47.670711159706116 0.6432864
47.97680325905482 0.6431765
48.12872984806697 0.6431018
48.28318242629369 0.64304
48.745340299606326 0.6432878
48.895882268746696 0.64322454
49.046920204162596 0.6431666
49.19382423957189 0.6431
49.350246862570444 0.6430449
49.95493710438411 0.642812
50.10950540304184 0.64274955
50.257115519046785 0.64268684
50.86902007261912 0.64247775
51.02198578914007 0.6424117
51.17871133883794 0.64234954
51.33163735469182 0.6422971
51.94812527894974 0.6420731
52.10534762938817 0.6420212
52.26137752930323 0.6419606
52.88393436670303 0.6417303
53.03640824158986 0.6416688
53.19673097928365 0.64162385
53.662411181132 0.6414701
53.81666167179743 0.64142495
53.9738695581754 0.641361
54.12710556983948 0.64131695
54.28032548427582 0.6412689
54.90773441791534 0.6410592
55.06180193026861 0.6410095
55.22062088648478 0.64094806
55.8379904905955 0.64074796
55.99693169593811 0.6406997
56.14596087932587 0.6406502
56.77131336530049 0.6404498
56.926137638092044 0.6403964
57.079721395174666 0.6403401
57.8583322485288 0.6400942
58.01736002365748 0.6400466
58.170556314786275 0.6400005
58.32704811493556 0.63995445
58.93959714174271 0.63975793
59.10055681467056 0.63971287
59.25672922929128 0.6396597
59.72131352821986 0.6395204
59.876588785648345 0.6394741
60.0337011496226 0.63943255
60.18440092802048 0.6393829
60.81657294034958 0.63921726
60.96799771785736 0.63916516

==> chapter3-out_batch.txt <==
0.0 0.76053286
0.008496606349945068 0.76053286
0.022068270047505698 0.76052755
0.035470974445343015 0.76052254
0.0489357868830363 0.76051706
0.06268956263860066 0.76051176
0.07635858058929443 0.76050663
0.0898013949394226 0.76050156
0.10080892244974772 0.76049626
0.11427497069040934 0.76049113
0.12786430915196736 0.7604857
0.13926717440287273 0.7604804
0.15087846517562867 0.76047546
0.16259503364562988 0.7604702
0.17370361884435018 0.760465
0.18524353901545207 0.76046
0.1971491018931071 0.7604551
0.2078624169031779 0.76044947
0.21926738421122233 0.76044434
0.23247055610020956 0.76043916
0.24572341442108153 0.760434
0.2591695666313171 0.7604287
0.2727658947308858 0.7604237
0.28437604506810504 0.76041865
0.29570442040761313 0.76041377
0.3067272464434306 0.7604085
0.31790544986724856 0.76040334
0.3314309557278951 0.7603981
0.34510047833124796 0.7603929
0.35915033022562665 0.7603875
0.37289162079493204 0.7603819
0.3835746208826701 0.76037693
0.39508624076843263 0.7603719
0.40838908751805625 0.7603663
0.4222747802734375 0.7603613
0.4359420577685038 0.76035655
0.4493347922960917 0.7603515
0.4608225504557292 0.7603466
0.47236820856730144 0.7603415
0.4857556144396464 0.76033604
0.4995250225067139 0.76033103
0.5111118872960408 0.76032573
0.524774436155955 0.76032066
0.5389619867006937 0.7603151
0.5525368968645732 0.76031
0.5661340276400249 0.76030487
0.579987366994222 0.7602998
0.5938874284426371 0.7602948
0.6053219079971314 0.7602898
0.6169255256652832 0.7602849
0.6284827669461568 0.7602797
0.6398325641949971 0.76027477
0.6531416575113932 0.7602695
0.6665709495544434 0.7602645
0.6806864698727926 0.76025945
0.6941191633542378 0.7602544
0.7085049390792847 0.7602493
0.7224720358848572 0.7602443
0.7362200935681661 0.76023924
0.7482234120368958 0.7602346
0.7593593597412109 0.7602298
0.7706266482671101 0.76022434
0.7813740293184916 0.76021916
0.792483941713969 0.7602141
0.8040340542793274 0.7602086
0.8162068009376526 0.7602037
0.8273093024889628 0.76019835
0.8385900259017944 0.76019347
0.8497284491856892 0.7601881
0.8628419637680054 0.76018274
0.8761353890101115 0.7601776
0.8898682594299316 0.76017237
0.9033469200134278 0.76016694
0.9169582923253378 0.7601619
0.9281678557395935 0.7601564
0.9396473884582519 0.7601515
0.9504801074663798 0.76014626
0.9616647680600484 0.7601413
0.9732405265172323 0.76013607
0.9847779234250387 0.76013094
0.9963505665461222 0.7601257
1.010521694024404 0.7601203
1.0242520213127135 0.76011497
1.037605595588684 0.76010996
1.0513147632280986 0.76010495
1.0648722449938457 0.7601002
1.0773051063219705 0.760095
1.0887102762858072 0.7600901
1.102451201279958 0.7600847
1.1158801039059958 0.7600796
1.1293871879577637 0.76007473
1.1429039120674134 0.7600694
1.1563564499219259 0.76006466
1.1704150160153708 0.76005936
1.1851136724154154 0.7600543
1.1992121577262878 0.76004916
1.2127684553464253 0.760044
1.2261823534965515 0.760039
1.2395118355751038 0.76003414
1.2534410913785299 0.760029
1.2654345750808715 0.76002383
1.2794963240623474 0.76001906
1.293522874514262 0.76001376
1.3075191060702005 0.7600087
1.321659469604492 0.7600034
1.3355584621429444 0.759998
1.3488096992174785 0.75999284
1.362709903717041 0.7599879
1.3759524941444397 0.7599828
1.3874319553375245 0.75997746
1.401511792341868 0.7599724
1.4146175026893615 0.7599672
1.4281132260958354 0.7599619
1.441101364294688 0.75995684
1.4552733699480693 0.75995165
1.4689542015393575 0.7599465
1.480445881684621 0.7599412
1.4920583804448446 0.759936
1.5036813577016195 0.75993115
1.514817269643148 0.7599266
1.526179019610087 0.7599218
1.5378692666689555 0.759917
1.548725700378418 0.7599121
1.5621802806854248 0.75990736
1.5764555215835572 0.75990254
1.5900428970654805 0.75989765
1.601433527469635 0.7598924
1.6125810186068217 0.7598873
1.6235741337140401 0.759882
1.6365219275156657 0.7598768
1.6506878733634949 0.7598717
1.6616753896077474 0.7598668
1.6754962682724 0.7598617
1.6896900375684103 0.7598564
1.7028777917226157 0.7598514
1.7140729109446207 0.7598463
1.7246268033981322 0.7598414
1.7358773867289226 0.7598362
1.74711301724116 0.75983083
1.7594459732373555 0.7598256
1.7698125123977662 0.7598206
1.7797767599423726 0.75981575
1.7902791221936545 0.75981045
1.8015291690826416 0.75980544
1.8120390971501668 0.7598004
1.8257161776224773 0.75979525
1.8393283883730571 0.7597902
1.8532387415568035 0.75978535
1.8647185603777567 0.7597806
1.875580410162608 0.7597754
1.8869950771331787 0.7597706
1.9005995392799377 0.7597657
1.9130382418632508 0.7597605
1.9267764290173848 0.75975555
1.9407614866892497 0.7597506
1.9538333853085836 0.7597458
1.967261548837026 0.75974077
1.9796956022580465 0.75973535
1.992957866191864 0.7597304
2.006284308433533 0.75972533
2.017735966046651 0.75972015
2.029589839776357 0.75971466
2.0405900796254475 0.7597096
2.0553346991539003 0.7597046
2.0696014920870462 0.7596992
2.083688294887543 0.7596944
2.098466396331787 0.75968933
2.1119612375895183 0.7596845
2.125737690925598 0.7596793
2.1393562078475954 0.7596742
2.153224527835846 0.7596692
2.168267031510671 0.75966394
2.1792606711387634 0.7596587
2.192952593167623 0.75965387
2.2066731413205463 0.75964886
2.2207802573839825 0.7596438
2.2328240434328714 0.75963867
2.2466776013374328 0.75963366
2.2602677861849467 0.75962836
2.2737690488497417 0.7596233
2.285892542203267 0.7596184
2.297624091307322 0.7596134
2.3115031997362774 0.7596083
2.3253710667292276 0.75960314
2.337643337249756 0.7595977
2.349457577864329 0.75959283
2.361540913581848 0.7595881
2.37561111052831 0.7595832
2.3898904800415037 0.759578
2.4040545185407 0.7595729
2.4181282122929892 0.7595678
2.4321165323257445 0.75956285
2.4457587242126464 0.759558
2.4575420220692954 0.75955313
2.472909998893738 0.7595482
2.486974287033081 0.75954276
2.501265859603882 0.7595376
2.5150938630104065 0.75953233
2.528647009531657 0.75952744
2.5429454406102496 0.75952244
2.556762675444285 0.75951767
2.5688081701596577 0.75951284
2.5807299852371215 0.75950766
2.592498866717021 0.7595027
2.604522176583608 0.75949776
2.616080582141876 0.7594924
2.6302958806355794 0.7594875
2.644685526688894 0.75948226
2.659341029326121 0.7594772
2.673379890124003 0.75947237
2.684990441799164 0.75946736
2.6966213901837666 0.7594619
2.7104029377301533 0.7594567
2.724376205603282 0.7594517
2.7381530086199444 0.7594467
2.7501305898030597 0.759442
2.762399951616923 0.7594373
2.7742470502853394 0.75943244
2.7861545205116274 0.75942755
2.800009818871816 0.7594228
2.8136443773905437 0.7594179
2.824764545758565 0.7594128
2.8369502782821656 0.7594078
2.850880968570709 0.7594031
2.86471240123113 0.75939816
2.87606893380483 0.7593929
2.8895795226097105 0.75938815
2.903508206208547 0.75938326
2.915506319204966 0.75937814
2.926527464389801 0.7593729
2.9375489195187887 0.7593679
2.9528758049011232 0.7593632
2.9672950943311056 0.7593579
2.9800166209538776 0.75935304
2.9915465315183005 0.7593483
3.005419639746348 0.75934327
3.0195308248202006 0.7593379
3.0337868014971416 0.75933325
3.0468225757280987 0.7593284
3.0582322160402935 0.7593232
3.0703354517618817 0.7593182
3.082648503780365 0.75931317
3.0943989555040994 0.7593082
3.105851085980733 0.75930333
3.1199673891067503 0.7592987
3.1337546706199646 0.7592938
3.1474076986312864 0.7592894
3.161262158552806 0.7592844
3.173258662223816 0.7592793
3.185287769635518 0.7592739
3.1967262744903566 0.7592686
3.2104732394218445 0.7592636
3.224167454242706 0.7592586
3.2358874241511026 0.75925356
3.2496634006500242 0.7592483
3.263477885723114 0.75924337
3.2760154644648236 0.7592383
3.290198826789856 0.7592331
3.302011982599894 0.759228
3.315683821837107 0.759223
3.3296090841293333 0.75921774
3.341417117913564 0.7592127
3.3536737600962323 0.7592073
3.365292259057363 0.75920236
3.37921728293101 0.75919753
3.395170295238495 0.7591924
3.4096400777498883 0.75918704
3.4235384861628213 0.75918204
3.43650320370992 0.7591767
3.4499503215154013 0.75917155
3.464157990614573 0.75916654
3.4792495210965475 0.75916165
3.4930353005727133 0.75915676
3.506950000921885 0.759152
3.5210990071296693 0.75914687
3.533000659942627 0.75914156
3.5470382809638976 0.75913674
3.560785977045695 0.7591319
3.572742672761281 0.7591272
3.5850304206212362 0.75912225
3.5985482931137085 0.75911707
3.612354016304016 0.759112
3.624198818206787 0.7591072
3.6363492528597514 0.75910264
3.6499985257784524 0.75909775
3.6627548853556315 0.7590928
3.676638980706533 0.75908744
3.68994589249293 0.7590826
3.7036078929901124 0.7590777
3.715188697973887 0.7590727
3.726458787918091 0.759068
3.7384317914644876 0.75906324
3.7494767864545184 0.759058
3.76101842323939 0.7590528
3.775205453236898 0.7590473
3.7890233675638836 0.75904274
3.8033361514409383 0.75903785
3.8171421686808267 0.7590328
3.83120090564092 0.75902754
3.8438260078430178 0.7590223
3.8552396138509115 0.75901735
3.8658911983172097 0.75901246
3.876810872554779 0.7590079
3.887568700313568 0.759003
3.9013120412826536 0.7589979
3.9153990228970845 0.7589932
3.928808319568634 0.75898826
3.942744183540344 0.7589836
3.9567519545555117 0.7589786
3.9707621494928995 0.7589734
3.9845081845919292 0.7589685
3.9961064219474793 0.75896347
4.010375881195069 0.7589584
4.022717289129893 0.7589534
4.0367711186409 0.7589483
4.05084281762441 0.7589431
4.064989395936331 0.75893843
4.078598169485728 0.7589336
4.093077544371287 0.75892866
4.10772426923116 0.7589238
4.12052678267161 0.75891894
4.1325952013333636 0.7589143
4.144621352354686 0.7589091
4.156216303507487 0.7589043
4.170050716400146 0.75889874
4.183745034535726 0.7588945
4.197814242045085 0.7588897
4.209866325060527 0.7588845
4.2231595357259115 0.75887936
4.235017196337382 0.7588743
4.250014078617096 0.75886947
4.264675764242808 0.7588645
4.278037603696188 0.7588592
4.2890085538228355 0.75885403
4.301497586568197 0.75884897
4.315086861451467 0.758844
4.328798858324687 0.75883913
4.34282029469808 0.7588342
4.356741531689962 0.7588293
4.370507915814717 0.75882435
4.384968396027883 0.7588194
4.398988568782807 0.7588146
4.412447309494018 0.75880986
4.426425433158874 0.7588052
4.440112745761871 0.75880045
4.454787882169088 0.75879556
4.469364984830221 0.7587904
4.483452570438385 0.7587856
4.497120789686838 0.7587806
4.5112258752187095 0.75877565
4.525233006477356 0.75877106
4.5374931454658505 0.758766
4.5526659965515135 0.75876087
4.567137587070465 0.75875664
4.5800999720891316 0.7587517
4.59409346183141 0.75874627
4.60830862124761 0.75874156
4.622838842868805 0.75873655
4.637206931908925 0.7587313
4.649432456493377 0.7587264
4.663018170992533 0.7587217
4.676952135562897 0.7587168
4.691214044888814 0.7587118
4.705244779586792 0.75870717
4.719228216012319 0.7587021
4.7302879929542545 0.7586968
4.744110576311747 0.75869167
4.758311049143473 0.7586868
4.772293098767599 0.7586819
4.78599241177241 0.7586772
4.799883357683817 0.7586723
4.8138984402020775 0.758667
4.828088291486105 0.758662
4.839659357070923 0.7586568
4.851283550262451 0.75865245
4.863276402155559 0.75864744
4.8773002465566 0.7586423
4.891544079780578 0.7586373
4.9056145985921225 0.7586324
4.921040463447571 0.7586277
4.935631346702576 0.758623
4.9494641105333965 0.7586186
4.963525231679281 0.7586136
4.975157630443573 0.75860864
4.987359829743704 0.75860345
4.999601638317108 0.7585983
5.0110542257626856 0.75859326
5.023148890336355 0.7585885
5.037092427412669 0.75858325
5.051382978757222 0.7585783
5.065567549069723 0.75857335
5.0795753479003904 0.7585685
5.09278826713562 0.7585634
5.105228825410207 0.7585582
5.1172706087430315 0.7585535
5.131048826376597 0.75854856
5.144911432266236 0.75854367
5.158125527699789 0.75853866
5.172166812419891 0.7585334
5.186360124746958 0.7585287
5.200372346242269 0.7585238
5.214350696404775 0.75851935
5.229541567961375 0.7585148
5.243836228052775 0.75850993
5.2574498653411865 0.7585049
5.271080561478933 0.75849986
5.28230607509613 0.7584952
5.293867611885071 0.7584903
5.305553837617238 0.75848585
5.319995661576589 0.75848085
5.334144635995229 0.7584758
5.345169496536255 0.7584712
5.359532769521078 0.7584662
5.3736189564069115 0.758461
5.385953970750173 0.75845623
5.397838326295217 0.7584511
5.411498034000397 0.7584461
5.425364740689596 0.7584412
5.439052232106527 0.7584366
5.453497290611267 0.7584317
5.467198928197225 0.75842685
5.481849539279938 0.7584219
5.496508669853211 0.75841695
5.510305102666219 0.7584122
5.523922332127889 0.7584071
5.538231253623962 0.7584023
5.552547311782837 0.7583977
5.566455868879954 0.7583925
5.580490318934123 0.7583876
5.592328822612762 0.75838286
5.604320212205251 0.75837773
5.618242295583089 0.7583728
5.6319867690404255 0.758368
5.644434944788615 0.75836307
5.65880438486735 0.7583581
5.67290491660436 0.7583531
5.685732007026672 0.7583481
5.696969338258108 0.7583433
5.710833644866943 0.7583387
5.72456431388855 0.75833374
5.738569823900859 0.7583289
5.750554279486338 0.7583239
5.763731416066488 0.758319
5.775662624835968 0.7583142
5.787614623705546 0.75830907
5.7994500319163 0.75830436
5.810650932788849 0.7582998
5.82182449499766 0.7582947
5.8331897815068565 0.75829005
5.843601413567861 0.758285
5.857900925477346 0.7582802
5.871873879432679 0.75827515
5.885630897680918 0.7582707
5.898963979880015 0.7582659
5.91280601421992 0.758261
5.927833445866903 0.7582562
5.942505860328675 0.7582516
5.956821608543396 0.7582467
5.971227180957794 0.75824183
5.985216085116068 0.758237
5.997315772374471 0.75823224
6.009323418140411 0.758227
6.023797003428141 0.75822186
6.037905669212341 0.758217
6.049877472718557 0.75821203
6.062855331103007 0.7582069
6.077127265930176 0.7582023
6.091347150007883 0.7581975
6.10373652378718 0.7581931
6.117761667569479 0.758188
6.13113354841868 0.75818306
6.144880759716034 0.7581783
6.159235882759094 0.75817347
6.173604512214661 0.7581688
6.18750319480896 0.7581638
6.2015973369280495 0.75815886
6.215539002418518 0.75815374
6.2296058694521586 0.7581487
6.243488212426503 0.7581437
6.257215102513631 0.7581389
6.269407494862874 0.75813377
6.283571767807007 0.75812924
6.297866467634837 0.7581244
6.31168616215388 0.7581193
6.323626557985942 0.7581146
6.337660404046376 0.75810975
6.351395396391551 0.75810504
6.365277349948883 0.75810003
6.3791243950525915 0.7580953
6.3909768263498945 0.75809044
6.403126760323842 0.75808537
6.414731697241465 0.7580806
6.4264112631479895 0.7580757
6.440316557884216 0.758071
6.453981284300486 0.7580668
6.46553635597229 0.7580619
6.479756915569306 0.75805676
6.4950699726740515 0.758052
6.509453658262888 0.75804716
6.523511898517609 0.7580424
6.537407342592875 0.7580377
6.551282449563344 0.7580327
6.565415104230245 0.75802785
6.579405224323272 0.75802314
6.591460386912028 0.7580184
6.603842993577321 0.7580135
6.617804896831513 0.75800854
6.631931110223134 0.7580035
6.642648474375407 0.7579989
6.6567745486895245 0.7579941
6.672004477183024 0.7579897
6.684517991542816 0.75798476
6.698703336715698 0.7579798
6.713401710987091 0.757975
6.725409730275472 0.75797063
6.737776060899098 0.7579658
6.751890893777212 0.7579607
6.765804696083069 0.75795597
6.77982147137324 0.757951
6.793746161460876 0.75794625
6.807966383298238 0.75794184
6.821988423665364 0.7579369
6.834042660395304 0.75793177
6.847299567858378 0.757927
6.861489049593607 0.75792265
6.874972987174988 0.7579177
6.889277076721191 0.75791276
6.903635505835215 0.75790745
6.917934381961823 0.7579029
6.932336211204529 0.757898
6.945963573455811 0.7578933
6.9612325231234236 0.75788856
6.972414636611939 0.75788385
6.984831484158834 0.7578791
6.996839491526286 0.7578745
7.010916475454966 0.75786954
7.025062676270803 0.75786483
7.039015253384908 0.7578598
7.053111684322357 0.7578553
7.0670685450236 0.7578507
7.08099281390508 0.7578456
7.094952233632406 0.75784075
7.108877940972646 0.757836
7.122812116146088 0.7578308
7.136302749315898 0.7578262
7.148037548859914 0.757821
7.159998118877411 0.7578162
7.171471420923869 0.7578112
7.1825631578763325 0.7578065
7.196979955832163 0.7578013
7.210811531543731 0.7577963
7.224581321080525 0.7577914
7.238729894161224 0.75778645
7.249846831957499 0.75778204
7.262443979581197 0.7577774
7.274405471483866 0.7577728
7.286348028977712 0.7577679
7.298230155309041 0.7577629
7.310115321477254 0.75775796
7.324779808521271 0.7577533
7.3387208143870035 0.7577483
7.3526606798172 0.7577438
7.366583840052287 0.7577392
7.378083225091299 0.7577341
7.392083752155304 0.7577295
7.406511310736338 0.75772434
7.420815138022105 0.7577195
7.43492712577184 0.7577149
7.44875158071518 0.75771016
7.462463144461314 0.7577054
7.47697020371755 0.75770026
7.490766290823618 0.7576956
7.505072244008383 0.7576908
7.517217445373535 0.75768614
7.530811901887258 0.75768137
7.5446048974990845 0.75767624
7.5563820719718935 0.7576716
7.568594956398011 0.75766635
7.5828760425249735 0.75766176
7.597064960002899 0.7576567
7.611123657226562 0.7576519
7.6249495108922325 0.7576472
7.636566388607025 0.75764227
7.650221784909566 0.75763774
7.66424734989802 0.7576329
7.677862389882406 0.757628
7.689595897992452 0.75762326
7.703972776730855 0.7576185
7.718122613430023 0.7576133
7.732007392247518 0.75760865
7.745882976055145 0.75760365
7.759607140223185 0.7575991
7.77116113503774 0.7575946
7.782774972915649 0.75758946
7.796730502446493 0.75758475
7.810742473602295 0.7575798
7.825012997786204 0.75757486
7.838361712296804 0.75757
7.850483516852061 0.75756526
7.8653950969378155 0.7575604
7.878893864154816 0.757556
7.892586708068848 0.757551
7.90407075881958 0.75754637
7.916063058376312 0.7575418
7.92843736410141 0.75753725
7.939343229929606 0.7575325
7.951399397850037 0.75752765
7.964002335071564 0.7575225
7.977715075016022 0.7575176
7.991913855075836 0.7575129
8.004057057698567 0.75750834
8.016011210282644 0.75750345
8.028611568609874 0.75749886
8.040357967217764 0.7574943
8.0522283355395 0.7574897
8.06392115354538 0.757485
8.075576678911846 0.7574799
8.087573715051015 0.7574752
8.101926835378011 0.75747037
8.115974140167236 0.7574658
8.129585528373719 0.7574607
8.145403190453846 0.757456
8.15927149852117 0.75745094
8.172828094164531 0.75744617
8.187115164597829 0.7574412
8.198739453156788 0.7574365
8.212576635678609 0.75743216
8.226578795909882 0.7574273
8.240287697315216 0.7574225
8.253996034463247 0.75741756
8.268265358606975 0.7574125
8.28231981197993 0.757408
8.294078775246938 0.7574035
8.305932323137919 0.7573983
8.320048654079438 0.7573936
8.334421114126842 0.75738907
8.348538756370544 0.75738454
8.361166314284008 0.7573797
8.375255290667216 0.7573748
8.389444375038147 0.75737023
8.401462566852569 0.7573656
8.414197790622712 0.75736046
8.428380767504374 0.7573558
8.441805454095205 0.75735086
8.455687586466471 0.75734603
8.467703445752461 0.75734127
8.479836698373159 0.7573367
8.49349890947342 0.75733167
8.507489709059397 0.7573269
8.521653918425242 0.7573222
8.533525896072387 0.7573176
8.54521694580714 0.75731254
8.559241886933645 0.75730795
8.573251815636953 0.7573031
8.584978620211283 0.7572985
8.59708793560664 0.7572937
8.610832083225251 0.7572886
8.625050004323324 0.75728387
8.636796335379282 0.75727874
8.651200890541077 0.75727403
8.665192385514578 0.75726914
8.676902298132578 0.75726473
8.691210734844208 0.75726
8.705179564158122 0.7572553
8.717025323708851 0.75725067
8.72925998767217 0.75724614
8.741840414206187 0.7572414
8.752780441443125 0.7572365
8.767353789011638 0.7572314
8.781258229414622 0.75722665
8.793068007628124 0.75722176
8.805322686831156 0.7572175
8.817484744389851 0.75721264
8.829657244682313 0.7572078
8.843554099400839 0.7572028
8.855644532044728 0.7571981
8.8701828956604 0.757193
8.884897601604461 0.75718826
8.899204194545746 0.7571837
8.911319788297018 0.7571789
8.922822332382202 0.75717443
8.937326673666636 0.75716954
8.951556054751078 0.757165
8.965532155831655 0.75715995
8.977297949790955 0.75715524
8.990681131680807 0.7571508
9.004763110478718 0.75714606
9.01881198088328 0.75714135
9.032557706038157 0.75713646
9.046696937084198 0.7571317
9.060547355810801 0.7571269
9.072683672110239 0.75712246
9.085193129380544 0.75711775
9.097727890809377 0.75711304
9.111944222450257 0.75710875
9.126527404785156 0.7571039
9.140144352118174 0.75709903
9.151859724521637 0.75709444
9.162794653574625 0.7570899
9.17355793317159 0.7570853
9.185321569442749 0.7570807
9.197286474704743 0.75707597
9.20962804555893 0.7570714
9.221231583754221 0.75706655
9.232793545722961 0.7570621
9.24463530778885 0.7570576
9.257172775268554 0.75705296
9.272182329495747 0.7570482
9.286667239665984 0.75704336
9.298881300290425 0.7570387
9.314120630423227 0.75703424
9.328394822279613 0.7570295
9.342070464293162 0.7570249
9.356244162718456 0.7570199
9.370901830991109 0.75701493
9.385447096824645 0.7570103
9.399029616514841 0.7570056
9.41057810386022 0.75700104
9.422708531220755 0.7569964
9.434659425417582 0.7569914
9.445745046933492 0.75698644
9.457436605294545 0.7569818
9.471545879046122 0.7569767
9.485867710908254 0.75697213
9.499521565437316 0.75696737
9.513417418797811 0.75696266
9.525299231211344 0.7569578
9.53560950756073 0.7569532
9.547598540782928 0.7569488
9.559600591659546 0.7569439
9.571733697255452 0.75693876
9.586019651095073 0.756934
9.600284846623738 0.75692946
9.615218007564545 0.75692487
9.631229297320049 0.75692016
9.645293045043946 0.7569152
9.658959293365479 0.7569107
9.671042037010192 0.75690603
9.683014194170633 0.75690114
9.694902046521504 0.7568963
9.706420799096426 0.7568915
9.718010950088502 0.75688666
9.731630329291026 0.7568822
9.745245766639709 0.75687736
9.75859042008718 0.75687236
9.771748312314351 0.7568675
9.78650984764099 0.7568629
9.800159708658855 0.7568581
9.813350601991017 0.75685334
9.827409772078196 0.75684863
9.840977764129638 0.75684386
9.851321196556091 0.75683945
9.862566324075063 0.7568349
9.87614421447118 0.7568303
9.890120836098989 0.7568256
9.902712500095367 0.75682056
9.915984797477723 0.7568162
9.931495837370555 0.75681174
9.945089733600616 0.7568069
9.958806610107422 0.7568024
9.972091845671336 0.7567972
9.986021876335144 0.75679225
9.9998339732488 0.75678736
10.011210127671559 0.7567834
10.024953254063924 0.75677836
10.038331802686056 0.7567736
10.051996147632599 0.7567686
10.066481224695842 0.75676364
10.080419365564982 0.75675887
10.093578867117564 0.7567542
10.107706113656361 0.75674987
10.119968557357788 0.75674504
10.134219213326771 0.75674033
10.147972619533538 0.7567356
10.161355729897817 0.75673115
10.17578007777532 0.7567265
10.18966703414917 0.75672174
10.203159034252167 0.75671715
10.218009134133657 0.7567124
10.229247355461121 0.7567079
10.240571173032125 0.75670344
10.254568735758463 0.7566985
10.268361842632293 0.75669396
10.279841721057892 0.75668913
10.291068387031554 0.7566848
10.302503442764282 0.75668013
10.31405824025472 0.7566757
10.327831677595775 0.75667095
10.341342496871949 0.75666636
10.35291802485784 0.7566617
10.366208879152934 0.7566571
10.37950420777003 0.7566522
10.392804010709126 0.7566478
10.406696061293284 0.75664324
10.421043038368225 0.7566385
10.434692243734995 0.7566339
10.44822187423706 0.7566291
10.461734076340994 0.75662404
10.475934104124706 0.7566195
10.48936487833659 0.75661457
10.503387252489725 0.75661016
10.516962623596191 0.75660557
10.531519583861034 0.7566006
10.54517347017924 0.75659585
10.558741088708242 0.7565913
10.572528672218322 0.7565863
10.58598688840866 0.7565819
10.59976543188095 0.7565773
10.613203843434652 0.75657237
10.624696063995362 0.75656784
10.636128739515941 0.7565636
10.647661391894022 0.75655895
10.66120771964391 0.75655437
10.674248282114664 0.7565498
10.688501012325286 0.75654525
10.702135491371155 0.7565407
10.715507324536642 0.75653607
10.726677401860554 0.7565314
10.738343624273936 0.7565268
10.749864002068838 0.7565222
10.760862449804941 0.7565173
10.772061610221863 0.7565125
10.787056132157643 0.7565081
10.801807292302449 0.756503
10.815193279584248 0.75649846
10.828888154029846 0.756494
10.842369826634725 0.7564893
10.853932030995686 0.7564848
10.867632166544597 0.7564802
10.881387901306152 0.7564755
10.8953466852506 0.75647074
10.908201471964519 0.7564661
10.920322477817535 0.7564615
10.934607911109925 0.7564569
10.948894107341767 0.75645226
10.962319882710775 0.7564475
10.976329298814138 0.75644267
10.990069099267323 0.7564384
11.00377914905548 0.7564333
11.01471929550171 0.7564288
11.028158652782441 0.756424
11.041393526395161 0.7564199
11.054965909322103 0.7564149
11.068527638912201 0.7564101
11.080281631151836 0.75640523
11.093022270997364 0.7564006
11.106752240657807 0.7563961
11.120829312006633 0.7563915
11.132395708560944 0.75638694
11.143614916006724 0.75638217
11.154924647013347 0.75637734
11.168447387218475 0.7563728
11.18164764245351 0.756368
11.195160150527954 0.7563634
11.208807130654654 0.75635886
11.222558069229127 0.7563544
11.233609398206076 0.75634974
11.246882673104604 0.7563449
11.258357632160187 0.75634044
11.271852362155915 0.7563357
11.28549788792928 0.7563307
11.295951068401337 0.7563259
11.307752776145936 0.7563214
11.319752343495686 0.7563164
11.330520256360371 0.7563118
11.340751175085703 0.7563072
11.351980686187744 0.756302
11.36547026236852 0.7562972
11.378901974360149 0.75629276
11.393281384309132 0.756288
11.405058713754018 0.75628364
11.416579155127208 0.7562788
11.430023423830669 0.7562742
11.443465030193329 0.7562696
11.457944492499033 0.7562647
11.471323843797048 0.75626016
11.482898672421774 0.7562551
11.494373663266499 0.7562509
11.505286705493926 0.75624645
11.516493356227874 0.7562419
11.527860057353973 0.7562373
11.53835658232371 0.75623286
11.549606255690257 0.7562285
11.561198389530182 0.75622386
11.573147690296173 0.7562191
11.58743856747945 0.7562145
11.601480801900228 0.75620955
11.615060567855835 0.7562049
11.62824512720108 0.75620043
11.6389080286026 0.75619596
11.651022358735402 0.75619113
11.664462514718373 0.7561864
11.678044152259826 0.7561819
11.689684228102367 0.75617725
11.704813579718271 0.7561725
11.718312346935273 0.7561676
11.731358750661213 0.75616324
11.744933728377024 0.7561587
11.758484677473705 0.7561541
11.772643152872721 0.75614995
11.786856289704641 0.7561456
11.80005138317744 0.75614077
11.813377777735392 0.7561357
11.827331296602885 0.7561312
11.841036903858186 0.7561263
11.85492087205251 0.7561215
11.868639290332794 0.7561169
11.882152696450552 0.7561123
11.89560317993164 0.7561077
11.906704262892406 0.7561034
11.918264957269033 0.7560989
11.929788947105408 0.756094
11.941223418712616 0.7560894
11.955134173234304 0.75608474
11.968879421552023 0.7560799
11.982631933689117 0.7560752
11.99391446908315 0.7560704
12.005629909038543 0.7560664
12.017255568504334 0.7560617
12.029036132494609 0.75605714
12.040361746152241 0.75605255
12.053821257750194 0.7560476
12.067579340934753 0.75604326
12.080858484903972 0.7560391
12.09499626159668 0.7560348
12.108377953370413 0.75603026
12.122727517286936 0.75602597
12.136597927411398 0.75602084
12.150165065129597 0.7560161
12.163245741526286 0.75601166
12.174099747339884 0.75600684
12.184696702162425 0.7560023
12.195815992355346 0.7559975
12.206306926409404 0.75599265
12.218713772296905 0.75598836
12.233318777879079 0.7559838
12.246694691975911 0.75597924
12.260705022017161 0.75597465
12.27428560256958 0.75597
12.286041895548502 0.7559649
12.29706273873647 0.7559604
12.310460011164347 0.7559558
12.324087735017141 0.7559511
12.338063434759777 0.75594664
12.351713339487711 0.7559423
12.36515645980835 0.7559377
12.376508748531341 0.7559334
12.390193915367126 0.755929
12.40395157734553 0.75592434
12.415745830535888 0.7559197
12.429035472869874 0.7559151
12.442580576737722 0.7559106
12.453569400310517 0.75590616
12.467624278863271 0.7559016
12.479180820782979 0.7558969
12.492375202973683 0.75589263
12.50548694928487 0.7558881
12.519179781277975 0.7558835
12.532704003651936 0.75587904
12.546351099014283 0.7558744
12.559818891684214 0.7558699
12.574044891198476 0.7558654
12.587743087609608 0.75586087
12.601718680063884 0.7558565
12.613081014156341 0.75585186
12.624477767944336 0.75584716
12.638243389129638 0.7558425
12.65242921113968 0.755838
12.666055790583293 0.7558335
12.67844045162201 0.75582886
12.691637535889944 0.7558243
12.704855358600616 0.7558203
12.718767992655437 0.755816
12.73251520395279 0.75581133
12.74582013686498 0.75580674
12.758892007668813 0.7558024
12.772969750563304 0.7557974
12.786952312787374 0.75579286
12.800808970133463 0.7557885
12.812483986218771 0.7557839
12.823332870006562 0.7557794
12.834950383504232 0.75577486
12.846388975779215 0.75577015
12.856919193267823 0.75576544
12.86878213485082 0.7557609
12.881424423058828 0.75575656
12.896522498130798 0.7557523
12.909001489480337 0.75574785
12.922399711608886 0.75574327
12.936047168572744 0.7557385
12.950002960364024 0.755734
12.963850824038188 0.75572956
12.975142168998719 0.7557257
12.986651996771494 0.7557209
12.998019397258759 0.7557163
13.009365705649058 0.7557121
13.02284895181656 0.75570744
13.034704999128978 0.755703
13.044834411144256 0.7556988
13.058771971861521 0.75569415
13.072559467951457 0.75568926
13.086796418825786 0.7556849
13.100193119049072 0.75568026
13.112993478775024 0.7556754
13.126345531145732 0.7556709
13.140389982859293 0.7556663
13.154087976614635 0.7556614
13.165420969327291 0.7556564
13.176378115018208 0.75565195
13.188053135077158 0.7556474
13.201283685366313 0.7556427
13.216096003850302 0.755638
13.22986285686493 0.75563335
13.243874287605285 0.75562924
13.257640779018402 0.7556248
13.27131199836731 0.7556201
13.285628294944763 0.7556156
13.29912211894989 0.7556109
13.313228392601014 0.7556063
13.327213291327158 0.7556015
13.340911002953847 0.7555968
13.354511872927349 0.7555922
13.367938101291656 0.75558776
13.3821124792099 0.7555832
13.396126703421276 0.755579
13.40993994474411 0.7555747
13.423914388815563 0.7555707
13.437165602048237 0.7555658
13.45057073434194 0.75556135
13.46407918135325 0.7555568
13.477682828903198 0.7555522
13.491307870546978 0.7555479
13.505101283391317 0.7555432
13.519051281611125 0.75553864
13.53241089185079 0.75553393
13.543402906258901 0.7555294
13.55507904291153 0.75552493
13.566531336307525 0.75552046
13.579494893550873 0.75551593
13.593438704808554 0.7555114
13.603956933816274 0.7555072
13.617736681302388 0.75550276
13.631813780466716 0.7554981
13.646098903814952 0.7554934
13.659484382470449 0.75548875
13.672871605555217 0.7554842
13.686823038260142 0.7554796
13.700360627969106 0.75547475
13.714435005187989 0.7554699
13.728693370024363 0.75546545
13.742128662268321 0.755461
13.75541968345642 0.75545603
13.766425327459972 0.7554516
13.777523088455201 0.75544715
13.789250743389129 0.75544256
13.80062491496404 0.7554378
13.814344306786856 0.7554332
13.82928074200948 0.7554287
13.843928559621174 0.75542414
13.857900083065033 0.75542027
13.871950034300486 0.7554155
13.885795203844706 0.75541097
13.898963669935862 0.7554065
13.912217752138774 0.7554017
13.925420999526978 0.755397
13.939081275463105 0.7553925
13.95291812022527 0.75538784
13.963229525089265 0.75538313
13.974154396851857 0.7553786
13.985703202088674 0.75537425
13.997221052646637 0.75536996
14.009317187468211 0.75536525
14.020387053489685 0.75536096
14.033767108122507 0.7553562
14.046574711799622 0.7553521
14.061456072330476 0.7553473
14.075302429993947 0.75534254
14.088744401931763 0.75533813
14.100193492571513 0.7553337
14.110783998171488 0.75532913
14.1222904920578 0.7553245
14.133438193798066 0.7553201
14.14741011063258 0.7553157
14.161021888256073 0.75531095
14.174432790279388 0.75530636
14.18814689318339 0.75530195
14.201218517621358 0.7552973
14.212503333886465 0.7552928
14.22467520236969 0.755288
14.236444664001464 0.75528336
14.249828433990478 0.75527894
14.263670301437378 0.75527424
14.27710019350052 0.75527006
14.290680782000225 0.75526524
14.304119308789572 0.7552606
14.31809231042862 0.7552565
14.329581797122955 0.75525206
14.34095068772634 0.7552476
14.354670377572377 0.7552432
14.368709834416707 0.75523853
14.381938230991363 0.75523394
14.395322287082672 0.7552297
14.409313444296519 0.7552251
14.420829892158508 0.7552207
14.434521369139354 0.7552166
14.448997942606608 0.7552122
14.463274697462717 0.7552078
14.476269781589508 0.7552036
14.49061215321223 0.75519896
14.504241454601289 0.7551944
14.518000253041585 0.7551899
14.531714574495952 0.75518566
14.542610545953115 0.755181
14.553966093063355 0.7551765
14.56535664399465 0.7551721
14.577893797556559 0.75516725
14.591353758176167 0.75516284
14.605013112227121 0.7551584
14.617371129989625 0.755154
14.630999704202017 0.7551494
14.644971573352814 0.755145
14.658521827061971 0.7551407
14.670828779538473 0.7551362
14.684930233160655 0.7551317
14.69878945350647 0.7551273
14.711828684806823 0.75512296
14.725306741396587 0.75511837
14.739278928438823 0.75511426
14.753136905034383 0.7551094
14.766618657112122 0.755105
14.78011219104131 0.7551005
14.79356339375178 0.7550959
14.807099703947703 0.75509155
14.821328528722127 0.7550872
14.832795258363088 0.7550822
14.843702741463979 0.7550775
14.855595715840657 0.75507313
14.867862550417582 0.7550685
14.882420603434245 0.75506413
14.896069931983948 0.75505966
14.910165039698283 0.7550552
14.922892717520396 0.755051
14.936564004421234 0.7550466
14.94778444369634 0.7550419
14.959111773967743 0.75503695
14.969794285297393 0.75503266
14.981026244163512 0.7550281
14.992143297195435 0.7550235
15.00273537238439 0.7550188
15.016646917661031 0.7550146
15.030437854925792 0.7550101
15.043903028964996 0.75500566
15.058019093672435 0.7550013
15.072077445189159 0.7549969
15.085509677728018 0.75499225
15.0997438788414 0.75498796
15.113079535961152 0.7549833
15.124399562676748 0.7549789
15.137667318185171 0.7549743
15.15118788878123 0.75496966
15.163768549760183 0.7549656
15.177801696459452 0.7549613
15.19163010517756 0.75495654
15.203799569606781 0.75495213
15.214436829090118 0.7549478
15.225524365901947 0.7549432
15.238775555292765 0.75493914
15.252766068776449 0.75493467
15.264113291104634 0.7549301
15.275575931866964 0.75492555
15.289195124308268 0.7549212
15.303372351328532 0.754917
15.317415499687195 0.75491256
15.331654683748882 0.754908
15.345515215396881 0.75490373
15.357213262716929 0.75489926
15.369259937604268 0.7548948
15.381109948952993 0.7548903
15.394620517889658 0.7548858
15.408411288261414 0.7548815
15.421888494491578 0.7548769
15.435322221120199 0.75487256
15.446505320072173 0.7548682
15.460074543952942 0.7548638
15.47361867427826 0.7548593
15.487287656466167 0.7548546
15.501037160555521 0.75485027
15.51159964799881 0.75484574
15.523133214314779 0.7548413
15.536433601379395 0.7548368
15.550628638267517 0.7548323
15.564020474751791 0.7548279
15.575428624947866 0.7548237
15.587197645505269 0.7548191
15.601235151290894 0.7548148
15.615438191095988 0.75481075
15.628464945157369 0.75480616
15.642477790514628 0.7548018
15.656505715847015 0.75479716
15.670100275675455 0.7547931
15.683759085337321 0.75478864
15.695401966571808 0.7547844
15.707224678993224 0.7547798
15.718681434790293 0.7547754
15.730613688627878 0.75477076
15.742333070437114 0.7547666
15.755800473690034 0.75476223
15.7695951739947 0.75475806
15.783181281884511 0.7547536
15.793694114685058 0.7547495
15.805017900466918 0.75474477
15.818635888894399 0.7547404
15.832016662756603 0.7547356
15.84595946073532 0.7547314
15.859787507851918 0.7547267
15.873395454883575 0.75472254
15.884827375411987 0.7547179
15.898244178295135 0.7547135
15.91193722486496 0.75470906
15.92532012462616 0.7547046
15.93957447608312 0.75469995
15.954109072685242 0.75469553
15.96790308157603 0.7546909
15.981102255980174 0.7546865
15.99465216398239 0.75468177
16.008150009314217 0.75467724
16.01973202228546 0.7546728
16.031280700365702 0.7546682
16.042615497112273 0.7546635
16.05407857100169 0.7546593
16.066718010107675 0.7546547
16.078339139620464 0.75465024
16.091995517412823 0.75464565
16.10609366893768 0.7546411
16.11982722679774 0.75463617
16.133404910564423 0.75463194
16.145391007264454 0.7546276
16.15695638259252 0.75462306
16.167904365062714 0.75461847
16.181301923592887 0.7546145
16.1949205438296 0.75460947
16.207854747772217 0.7546052
16.221843032042184 0.75460064
16.235667077700295 0.7545961
16.24912889401118 0.7545916
16.26274125178655 0.754587
16.276707196235655 0.75458264
16.290288285414377 0.75457835
16.30437513589859 0.7545741
16.318598874409993 0.7545699
16.33032548824946 0.7545657
16.342899843056998 0.7545617
16.356416050593058 0.75455767
16.370262348651885 0.75455326
16.38483769496282 0.75454867
16.39884206453959 0.75454414
16.410077671209972 0.7545399
16.423627460002898 0.7545354
16.43673619826635 0.75453115
16.449929483731587 0.7545266
16.462175834178925 0.75452256
16.47232548793157 0.75451785
16.484876068433127 0.75451374
16.49883064428965 0.75450885
16.512265968322755 0.7545043
16.52607253789902 0.75450003
16.53951997756958 0.754496
16.553029946486156 0.7544917
16.56642220815023 0.7544871
16.580185476938883 0.754483
16.594146597385407 0.7544784
16.607864967981975 0.7544738
16.61952604850133 0.75446945
16.631205888589225 0.75446486
16.641873037815095 0.75446045
16.652028210957845 0.75445616
16.66597724755605 0.75445217
16.679803975423177 0.7544479
16.693128474553426 0.7544433
16.706235945224762 0.75443876
16.720059168338775 0.7544346
16.733877511819205 0.75443023
16.74743766784668 0.75442576
16.761221142609916 0.7544215
16.772099602222443 0.7544173
16.786072484652202 0.754413
16.79946435689926 0.7544085
16.810729666550955 0.7544042
16.822276278336844 0.7543996
16.833334970474244 0.7543953
16.843997196356455 0.75439084
16.85715739329656 0.7543863
16.870845238367718 0.7543817
16.885043422381084 0.75437737
16.898942104975383 0.75437295
16.91242200533549 0.75436854
16.92342360417048 0.75436425
16.937353026866912 0.7543598
16.951385406653085 0.7543552
16.964987115065256 0.7543506
16.978292830785115 0.7543455
16.989646955331168 0.7543409
17.000286702315012 0.75433654
17.01121360460917 0.7543321
17.025732986132304 0.75432765
17.040231426556904 0.75432354
17.054259423414866 0.75431895
17.068281483650207 0.7543145
17.079435026645662 0.75431
17.092671406269073 0.75430566
17.106315759817758 0.7543012
17.1202432513237 0.7542969
17.133531574408213 0.7542926
17.147152944405875 0.75428826
17.161067497730254 0.75428367
17.174716544151305 0.75427914
17.188542505105335 0.7542749
17.20222688515981 0.7542704
17.215503334999084 0.7542661
17.228975665569305 0.7542617
17.24247706333796 0.7542576
17.253910489877065 0.7542532
17.265405921141305 0.7542491
17.27738340695699 0.75424486
17.290618459383648 0.75424016
17.304444098472594 0.7542358
17.31832946141561 0.754232
17.331875069936117 0.754228
17.345211974779765 0.7542232
17.358780352274575 0.7542188
17.372408028443655 0.7542144
17.385864357153576 0.7542096
17.39919786453247 0.7542049
17.41273535490036 0.7542007
17.427795457839967 0.7541965
17.442218844095866 0.7541919
17.45577240784963 0.7541874
17.469221234321594 0.7541832
17.483467690149944 0.7541787
17.49715189933777 0.75417405
17.510761320590973 0.75416934
17.523934257030486 0.75416493
17.53579371770223 0.75416076
17.547122848033904 0.75415605
17.557940296332042 0.75415176
17.570486056804658 0.7541473
17.584634149074553 0.7541431
17.596017376581827 0.7541387
17.609535030523936 0.75413406
17.62321089108785 0.7541299
17.637055146694184 0.7541253
17.648627674579622 0.75412077
17.660111455122628 0.7541168
17.672094118595123 0.75411224
17.68391735156377 0.7541079
17.69854871829351 0.7541035
17.712456564108532 0.7540992
17.726090133190155 0.7540948
17.739548909664155 0.75409037
17.75331302086512 0.75408584
17.767474114894867 0.7540813
17.78014976978302 0.7540769
17.79394075075785 0.7540725
17.807369657357533 0.754068
17.82128837108612 0.7540641
17.833178599675495 0.7540598
17.844140923023225 0.7540557
17.85448894898097 0.7540514
17.865825525919597 0.75404686
17.877071984608968 0.7540426
17.888530735174815 0.75403845
17.899731814861298 0.75403416
17.91279600461324 0.75402975
17.926038161913553 0.75402564
17.9381999929746 0.75402164
17.949349776903787 0.75401676
17.959596916039786 0.7540124
17.973426115512847 0.75400794
17.987040348847707 0.75400317
18.001010982195535 0.7539984
18.014700424671172 0.7539941
18.025828671455383 0.75398946
18.037451493740082 0.75398517
18.051104652881623 0.7539811
18.065038021405538 0.7539764
18.076531771818797 0.75397193
18.08827702999115 0.75396776
18.102362104256947 0.7539636
18.116716555754344 0.7539594
18.13059501250585 0.75395507
18.142204582691193 0.75395054
18.153346570332847 0.75394624
18.163999827702842 0.7539416
18.17403504451116 0.75393754
18.184474142392478 0.75393313
18.195460081100464 0.75392896
18.206307558218636 0.75392455
18.219795799255373 0.75392026
18.2330619931221 0.7539158
18.246639287471773 0.7539114
18.260019540786743 0.753907
18.27122753461202 0.7539025
18.282766791184745 0.75389814
18.29406530857086 0.75389344
18.305184245109558 0.753889
18.31663233836492 0.7538849
18.328025742371878 0.7538806
18.340286660194398 0.75387615
18.35378693342209 0.75387174
18.367271137237548 0.75386715
18.379108699162803 0.75386286
18.39066811800003 0.7538583
18.402264801661172 0.75385386
18.412376693884532 0.7538495
18.425894808769225 0.7538451
18.43939518928528 0.753841
18.450975835323334 0.75383675
18.46460018157959 0.75383234
18.47825193007787 0.7538284
18.49186500708262 0.7538241
18.50322425365448 0.7538201
18.514069851239523 0.75381595
18.52757886250814 0.75381154
18.54154953956604 0.7538072
18.553002870082857 0.75380296
18.564119986693065 0.7537985
18.57797605196635 0.7537941
18.591745134194692 0.75378966
18.603487281004586 0.7537858
18.614963404337566 0.7537813
18.628415604432423 0.753777
18.642603798707327 0.75377244
18.65622121890386 0.75376815
18.669573791821797 0.75376374
18.683049750328063 0.75375956
18.697055610020957 0.7537552
18.710700579484303 0.7537509
18.72332760890325 0.75374645
18.734658213456473 0.75374246
18.747344907124837 0.7537379
18.760888532797495 0.7537333
18.772284404436746 0.7537287
18.783865344524383 0.75372463
18.797627397378285 0.75372005
18.81115334033966 0.7537157
18.824885380268096 0.7537112
18.838693050543466 0.7537067
18.852679006258647 0.7537024
18.86638482014338 0.75369793
18.88044361670812 0.75369394
18.894484051068623 0.75368893
18.90836662054062 0.7536845
18.920207115014396 0.75368017
18.933743059635162 0.7536759
18.946852080027263 0.75367177
18.96019692023595 0.7536673
18.973884038130443 0.75366265
18.985462911923726 0.75365865
18.996032830079397 0.7536543
19.007312421003977 0.75364995
19.02076020638148 0.75364566
19.03487615187963 0.7536419
19.048839223384856 0.75363755
19.062603175640106 0.7536333
19.07640195687612 0.7536286
19.090462481975557 0.7536242
19.104921774069467 0.75361985
19.11877686182658 0.75361556
19.13206134637197 0.75361145
19.14348361492157 0.753607
19.155368781089784 0.7536028
19.169258868694307 0.75359863
19.182832686106362 0.7535943
19.1963760972023 0.7535899
19.207693004608153 0.75358576
19.221447245279947 0.7535814
19.235545206069947 0.75357705
19.24882098038991 0.75357264
19.260842498143514 0.7535686
19.271786348025003 0.7535646
19.282581643263498 0.7535604
19.293390687306722 0.7535561
19.304569192727406 0.753552
19.31557726065318 0.75354755
19.326553495724998 0.7535432
19.33907168308894 0.7535385
19.353390510876974 0.7535343
19.36731892824173 0.7535301
19.380365653832754 0.7535259
19.391698122024536 0.75352144
19.4052547732989 0.7535173
19.418744814395904 0.7535131
19.432421875 0.75350857
19.446195423603058 0.75350446
19.45983417034149 0.7535004
19.47325239578883 0.7534961
19.483957862854005 0.753492
19.49595534404119 0.75348765
19.50739123423894 0.7534831
19.519183027744294 0.753479
19.534355668226876 0.75347435
19.54864503542582 0.7534699
19.56015651623408 0.7534655
19.57411567370097 0.75346154
19.587744613488514 0.75345725
19.60143888791402 0.7534524
19.61426338752111 0.7534479
19.62674753665924 0.7534439
19.64035672346751 0.75343984
19.653744105497996 0.75343573
19.667441316445668 0.7534317
19.678851099809012 0.7534269
19.689683000246685 0.7534227
19.703692098458607 0.7534181
19.71773776213328 0.7534136
19.730811417102814 0.7534093
19.744656924406687 0.75340486
19.758102071285247 0.75340056
19.77123191754023 0.7533961
19.783108985424043 0.753392
19.7944505294164 0.75338763
19.808073258399965 0.7533833
19.821448143323263 0.75337887
19.83289719025294 0.7533749
19.845899407068888 0.75337064
19.859356625874838 0.7533665
19.872669084866843 0.7533622
19.884030854701997 0.75335765
19.895700442790986 0.7533538
19.907223296165466 0.7533494
19.92099375327428 0.753345
19.934963766733805 0.7533407
19.948397024472555 0.75333625
19.959699642658233 0.7533319
19.972947231928508 0.7533281
19.987063765525818 0.7533237
20.00108204285304 0.7533194
20.016754949092864 0.75331527
20.03023269176483 0.75331116
20.044423834482828 0.75330675
20.057929948965707 0.75330275
20.071793313821157 0.75329846
20.08372640212377 0.75329393
20.09550987482071 0.7532897
20.108666094144187 0.75328535
20.122552625338237 0.75328135
20.136702819665274 0.7532772
20.150352235635122 0.7532728
20.163915224870046 0.7532688
20.177666560808817 0.7532647
20.191374226411185 0.75326055
20.20520662466685 0.75325626
20.21672452688217 0.75325197
20.228164982795715 0.753248
20.23968436717987 0.7532435
20.2513871828715 0.7532394
20.265066810448964 0.7532351
20.27865963379542 0.75323075
20.291914002100626 0.7532264
20.305534748236337 0.75322205
20.31999353170395 0.7532176
20.334177339076994 0.75321317
20.34788757165273 0.7532089
20.359574047724404 0.7532047
20.373488398392997 0.7531999
20.386729315916696 0.75319576
20.398293193181356 0.7531913
20.409947089354198 0.7531875
20.421769269307454 0.7531834
20.43532901207606 0.7531793
20.449330059687295 0.75317526
20.46247135400772 0.7531707
20.476301940282188 0.7531663
20.49068853457769 0.75316185
20.504986691474915 0.75315785
20.518719478448233 0.7531535
20.53226764599482 0.75314975
20.545659971237182 0.75314564
20.557121296723682 0.753142
20.567623941103616 0.75313735
20.578111179669698 0.75313306
20.589481290181478 0.75312877
20.60081693728765 0.7531241
20.611989812056223 0.7531196
20.623035430908203 0.7531153
20.635080687204997 0.753111
20.64884115854899 0.7531071
20.662087166309355 0.7531031
20.676141301790874 0.75309885
20.68994834423065 0.75309443
20.704288876056673 0.75309014
20.717947121461233 0.75308585
20.72930825948715 0.7530813
20.743334186077117 0.75307703
20.754566248257955 0.7530729
20.765983951091766 0.75306916
20.779009811083476 0.7530647
20.79037001927694 0.7530605
20.80202796459198 0.7530562
20.81339565118154 0.7530522
20.8246142745018 0.7530484
20.83590387503306 0.75304407
20.84714580376943 0.75303984
20.85783149798711 0.7530355
20.869310347239175 0.7530311
20.882360355059305 0.7530265
20.896889595190682 0.7530226
20.910879290103914 0.75301796
20.92494028011958 0.75301355
20.938578271865843 0.7530093
20.950188171863555 0.7530051
20.960704680283865 0.7530009
20.971523880958557 0.7529967
20.985321867465974 0.7529928
20.99649751186371 0.75298864
21.008382773399354 0.7529841
21.019921545187632 0.7529797
21.033952232201894 0.7529758
21.047051807244618 0.75297135
21.05853541692098 0.7529668
21.070321281750996 0.7529627
21.082260378201802 0.75295824
21.09604775508245 0.7529539
21.110270619392395 0.7529497
21.123169314861297 0.75294554
21.136636304855347 0.75294125
21.150013264020284 0.7529369
21.16362085342407 0.75293267
21.175129699707032 0.75292873
21.186382234096527 0.7529245
21.197442531585693 0.7529205
21.20877897342046 0.7529162
21.222372663021087 0.752912
21.23615436156591 0.752908
21.247673519452412 0.7529035
21.258893160025277 0.75289947
21.272703556219735 0.7528952
21.286498947938284 0.75289094
21.297931428750356 0.7528867
21.309237587451936 0.7528827
21.320838181177773 0.7528784
21.33255446354548 0.75287414
21.34414075613022 0.75286967
21.35568832953771 0.75286525
21.367364970842996 0.7528609
21.38073476155599 0.7528567
21.39431142807007 0.7528527
21.408082350095114 0.75284845
21.42146009206772 0.7528443
21.4347047607104 0.75284016
21.447221187750497 0.7528359
21.46106365521749 0.7528318
21.47475371360779 0.75282747
21.48897482951482 0.75282294
21.502875753243764 0.75281864
21.51664297580719 0.7528146
21.52823224067688 0.75281024
21.539739620685577 0.7528061
21.551843535900115 0.75280195
21.563530818621317 0.7527978
21.574811311562858 0.7527931
21.586535914738974 0.7527891
21.598328177134196 0.75278455
21.609728129704795 0.75278014
21.621459543704987 0.75277585
21.634193706512452 0.75277156
21.646084022521972 0.75276726
21.657704480489095 0.7527632
21.669254370530446 0.7527586
21.683573830127717 0.7527546
21.697509745756786 0.75275016
21.711197261015574 0.75274605
21.725644767284393 0.7527418
21.73924148082733 0.75273764
21.75274620850881 0.75273365
21.766290430227915 0.7527292
21.777387567361195 0.7527246
21.788558411598206 0.7527204
21.800236852963767 0.7527161
21.813431215286254 0.75271183
21.824912230173748 0.7527074
21.834960985183717 0.75270337
21.848195604483287 0.7526996
21.862169651190438 0.7526954
21.87584308385849 0.7526911
21.888978974024454 0.752687
21.900498016675314 0.752683
21.912364256381988 0.75267875
21.92420253356298 0.7526744
21.938119037946066 0.7526698
21.95175009171168 0.75266546
21.965441687901816 0.7526617
21.980111956596375 0.75265694
21.993632439772288 0.75265294
22.007227869828544 0.75264895
22.020400512218476 0.7526445
22.03132631778717 0.75264025
22.045078694820404 0.75263643
22.05857664346695 0.75263196
22.072362955411275 0.75262815
22.086099008719128 0.75262386
22.100237504641214 0.75262
22.113445631663005 0.75261587
22.12524450222651 0.75261164
22.13715371688207 0.7526074
22.148769593238832 0.75260305
22.159969055652617 0.7525989
22.173611211776734 0.75259465
22.1872398575147 0.75259054
22.20127184788386 0.75258636
22.214978837966918 0.75258213
22.22806554635366 0.75257754
22.241389234860737 0.7525733
22.254914569854737 0.7525688
22.267061682542167 0.7525645
22.281075338522594 0.7525601
22.294366979598998 0.7525559
22.305902282396953 0.7525516
22.318426299095155 0.75254744
22.331797297795614 0.7525433
22.342339102427164 0.75253934
22.3537770430247 0.7525352
22.365466594696045 0.75253093
22.375316445032755 0.75252664
22.38932156562805 0.7525226
22.40308269659678 0.7525186
22.41428014039993 0.75251484
22.427778693040214 0.7525112
22.44195002714793 0.75250703
22.455797505378722 0.75250244
22.46950449546178 0.75249827
22.48343578974406 0.75249404
22.49862769047419 0.7524901
22.512151761849722 0.75248575
22.526061844825744 0.7524815
22.539484790960948 0.7524772
22.552445395787558 0.7524735
22.565900667508444 0.7524695
22.579740345478058 0.7524653
22.59330588976542 0.7524611
22.607473480701447 0.7524567
22.621799619992576 0.75245255
22.635840010643005 0.7524484
22.649609724680584 0.75244415
22.663446001211803 0.75243974
22.677059117952982 0.75243556
22.688177359104156 0.7524317
22.70147550503413 0.7524276
22.715021868546803 0.752424
22.726404849688212 0.7524197
22.737371226151783 0.7524157
22.748733246326445 0.752412
22.761071173350015 0.7524076
22.774039959907533 0.7524032
22.788047647476198 0.75239897
22.801793758074442 0.7523946
22.815259218215942 0.75239027
22.8290185491244 0.7523861
22.842506154378256 0.75238186
22.85649002790451 0.7523782
22.870341074466705 0.75237393
22.883484852313995 0.75237
22.897217114766438 0.75236577
22.910478166739146 0.7523617
22.922229182720184 0.7523571
22.933831624190013 0.75235283
22.947163637479147 0.7523487
22.959351547559102 0.7523445
22.972907002766927 0.7523406
22.98700495560964 0.7523366
22.999006990591685 0.75233227
23.012883909543355 0.7523284
23.026509177684783 0.75232404
23.04000696738561 0.75232
23.05156158208847 0.7523157
23.062668625513712 0.7523116
23.07402496735255 0.7523073
23.08571717341741 0.75230265
23.09650075038274 0.75229865
23.107642141977944 0.7522945
23.12139372030894 0.7522902
23.13530385096868 0.75228596
23.148128481705985 0.75228214
23.16171565850576 0.7522778
23.17556535800298 0.75227356
23.18890135685603 0.75226915
23.200409599145253 0.7522651
23.21140774488449 0.75226104
23.22268505891164 0.7522568
23.23407636086146 0.75225234
23.24561804930369 0.7522484
23.257156221071877 0.75224406
23.26881450812022 0.7522396
23.28227417866389 0.7522356
23.295961968104045 0.75223124
23.309776202837625 0.7522271
23.32321757475535 0.75222296
23.33736837307612 0.7522188
23.35158466498057 0.75221455
23.363235533237457 0.7522099
23.374577577908834 0.7522055
23.386227651437125 0.75220144
23.39774697224299 0.75219727
23.408919394016266 0.75219285
23.424086022377015 0.7521883
23.438305163383482 0.75218433
23.45210582812627 0.7521801
23.465496150652566 0.75217605
23.476468670368195 0.7521718
23.48822122812271 0.75216746
23.500434414545694 0.7521634
23.511160790920258 0.7521592
23.524860974152883 0.752155
23.538686521848042 0.7521511
23.552787164847057 0.7521472
23.56638865073522 0.75214314
23.57987981637319 0.75213915
23.59371740023295 0.7521348
23.606912378470103 0.7521306
23.620518946647643 0.75212646
23.63432996670405 0.7521221
23.647840690612792 0.7521181
23.65869060754776 0.75211394
23.672288461526236 0.7521098
23.685951832930247 0.75210536
23.697241246700287 0.7521016
23.710342514514924 0.75209725
23.72432233095169 0.752093
23.7382839401563 0.75208926
23.752987559636434 0.75208503
23.766546734174092 0.7520809
23.779750041166942 0.752077
23.79307380517324 0.75207263
23.807142249743144 0.7520685
23.81956213315328 0.7520644
23.832980410257974 0.75206006
23.84661073287328 0.75205594
23.857858232657115 0.75205207
23.872842605908712 0.752048
23.886754854520163 0.75204396
23.9003919561704 0.7520399
23.91240620215734 0.7520358
23.92603531678518 0.75203174
23.939737991491953 0.7520276
23.951257129510243 0.7520234
23.96248344977697 0.7520194
23.973746073246 0.7520151
23.98427704970042 0.75201094
23.995792865753174 0.7520068
24.00683204730352 0.75200266
24.017110764980316 0.7519985
24.02814030647278 0.75199443
24.039391362667082 0.75199026
24.052836898962656 0.7519862
24.06628361145655 0.75198215
24.077186024188997 0.75197786
24.08850658337275 0.7519739
24.099712109565736 0.75196975
24.110747949282327 0.7519656
24.122272888819378 0.75196135
24.135486296812694 0.7519572
24.149673410256703 0.7519535
24.15950126647949 0.7519493
24.172891902923585 0.75194544
24.186397635936736 0.75194085
24.198184736569722 0.7519366
24.20951550801595 0.7519322
24.220956190427145 0.7519282
24.232082251707713 0.75192404
24.243256545066835 0.7519197
24.256472035249075 0.7519154
24.267568147182466 0.75191116
24.28172481060028 0.7519069
24.29506376584371 0.751903
24.308491305510202 0.75189906
24.32253897190094 0.75189507
24.335935282707215 0.75189126
24.34942572514216 0.75188726
24.362970650196075 0.7518828
24.374652659893037 0.75187874
24.387865849335988 0.75187445
24.401836637655894 0.7518703
24.415235793590547 0.75186586
24.429920907815298 0.75186163
24.443679451942444 0.75185776
24.457836345831552 0.7518538
24.47180494864782 0.7518494
24.485939419269563 0.75184554
24.49949016968409 0.75184155
24.513274761041007 0.75183755
24.52536325454712 0.7518334
24.536845231056212 0.75182915
24.548192656040193 0.75182486
24.561869744459788 0.75182074
24.57516665061315 0.7518168
24.586701051394144 0.75181264
24.599240601062775 0.75180864
24.610002315044404 0.7518046
24.623805367946623 0.7518005
24.637605698903403 0.7517966
24.64928601582845 0.7517925
24.66048048734665 0.75178826
24.674188001950583 0.7517841
24.68812603553136 0.7517799
24.702310383319855 0.7517757
24.715577471256257 0.7517715
24.726712795098624 0.75176734
24.73841586907705 0.7517628
24.751943866411846 0.75175905
24.76543603340785 0.7517549
24.77953148285548 0.75175077
24.793552871545156 0.7517467
24.807137433687846 0.7517421
24.820305101076762 0.751738
24.831877704461416 0.75173396
24.84343581199646 0.7517302
24.853521517912547 0.7517261
24.8652206103007 0.7517218
24.877860089143116 0.7517175
24.891465373833974 0.7517134
24.903134508927664 0.7517095
24.914334698518118 0.7517055
24.92926061550776 0.75170135
24.94453958272934 0.7516974
24.960225860277813 0.7516936
24.97435320218404 0.7516897
24.98797586361567 0.7516853
25.00181297461192 0.75168115
25.01312615474065 0.7516771
25.02666257619858 0.7516729
25.040080773830415 0.75166875
25.053333441416424 0.7516647
25.064701668421428 0.7516605
25.075926605860392 0.7516567
25.08967394431432 0.7516521
25.10353355407715 0.75164807
25.117328949769337 0.75164413
25.13055419921875 0.75164
25.1437531987826 0.75163585
25.15744268099467 0.751632
25.169236266613005 0.75162816
25.180628522237143 0.75162417
25.192063621679942 0.75162
25.203373710314434 0.7516161
25.215140918890636 0.751612
25.226002705097198 0.7516077
25.23994812568029 0.75160354
25.253806527455648 0.7515996
25.268035562833152 0.7515958
25.281762476762136 0.75159156
25.293024230003358 0.7515877
25.306470704078674 0.75158334
25.31972222328186 0.7515793
25.331944326559704 0.75157523
25.342365531126656 0.75157094
25.353586574395496 0.75156677
25.364032113552092 0.7515626
25.37405078013738 0.7515584
25.38576912879944 0.7515542
25.39900608062744 0.7515498
25.412844848632812 0.7515459
25.424252478281655 0.7515419
25.435704278945924 0.7515379
25.447162707646687 0.75153345
25.460552716255187 0.75152963
25.473858793576557 0.7515255
25.48467784325282 0.75152177
25.495468906561534 0.7515172
25.510341374079385 0.75151324
25.523037548859914 0.7515092
25.535022906462352 0.75150484
25.546408100922903 0.7515007
25.560033698876698 0.7514965
25.573973937829336 0.7514926
25.585360610485075 0.75148875
25.596164027849834 0.7514845
25.609776786963145 0.75148046
25.623933509985605 0.75147647
25.638036731878916 0.75147223
25.652718206246693 0.751468
25.666274432341257 0.7514637
25.678040023644765 0.75145966
25.689595941702525 0.7514556
25.701200373967488 0.7514512
25.714611383279166 0.75144696
25.728421159585317 0.7514429
25.742405823866527 0.751439
25.756165790557862 0.751435
25.769857827822367 0.75143075
25.783497019608816 0.75142676
25.797054501374564 0.75142294
25.80805560350418 0.75141853
25.819683281580605 0.75141424
25.831172823905945 0.7514103
25.842107649644216 0.7514063
25.853806193669637 0.7514021
25.86786349217097 0.7513981
25.88130018313726 0.7513939
25.894780886173248 0.7513902
25.908202350139618 0.75138634
25.922551687558492 0.7513825
25.936724281311037 0.7513784
25.949865325291952 0.7513742
25.963480166594188 0.7513699
25.976959387461346 0.75136596
25.99036165078481 0.7513621
26.001501218477884 0.7513581
26.012926268577576 0.7513539
26.02321198383967 0.75134957
26.034941252072652 0.7513454
26.04659745693207 0.7513413
26.06158842643102 0.7513373
26.075105754534402 0.7513335
26.088597599665324 0.7513294
26.100108512242635 0.75132537
26.1132621606191 0.75132126
26.12648729880651 0.7513172
26.140565180778502 0.75131315
26.15468999147415 0.75130916
26.16858650445938 0.7513053
26.1827877442042 0.75130117
26.19658625125885 0.7512971
26.210165747006734 0.75129306
26.221798491477966 0.7512888
26.23565307458242 0.7512847
26.248976763089498 0.75128037
26.26287648677826 0.75127614
26.27659034729004 0.7512724
26.290057837963104 0.75126815
26.300584769248964 0.7512641
26.311322617530823 0.75126016
26.326221605141956 0.7512559
26.34050482114156 0.75125164
26.354157280921935 0.75124764
26.367666256427764 0.75124365
26.379649480183918 0.7512398
26.39327875773112 0.7512357
26.406964826583863 0.75123185
26.421365920702616 0.75122786
26.43477809826533 0.7512237
26.44910856882731 0.7512197
26.462619229157767 0.7512159
26.476156238714854 0.7512116
26.48952499628067 0.7512075
26.504087460041045 0.7512033
26.51817203760147 0.75119936
26.529482531547547 0.75119495
26.541060916582744 0.75119126
26.552974939346313 0.7511872
26.56492969195048 0.7511836
26.576392114162445 0.75117964
26.587932566801708 0.7511758
26.599286691347757 0.7511719
26.613092720508575 0.75116783
26.62631022532781 0.7511642
26.639896698792775 0.75115997
26.65364765326182 0.75115603
26.667203378677367 0.7511516
26.680977634588878 0.7511477
26.694358086586 0.7511439
26.70576529900233 0.7511399
26.7164160211881 0.75113565
26.728054134051003 0.7511315
26.738526491324105 0.75112754
26.750287954012553 0.7511234
26.76153636376063 0.7511194
26.772115619977317 0.75111514
26.78332909742991 0.75111145
26.794940872987112 0.7511073
26.80585274298986 0.75110346
26.81711665391922 0.75109935
26.829246008396147 0.7510956
26.84196174542109 0.75109124
26.855594877401987 0.751087
26.869265468915305 0.7510831
26.88255452712377 0.75107884
26.89385098616282 0.75107497
26.90788201093674 0.751071
26.92171609401703 0.7510666
26.933386925856272 0.75106275
26.947137824694316 0.7510588
26.96145790417989 0.75105476
26.975494480133058 0.7510509
26.989209910233814 0.75104666
27.003172520796458 0.7510425
27.01743591229121 0.7510386
27.03086179892222 0.75103474
27.044341119130454 0.7510307
27.056678593158722 0.75102687
27.070243219534557 0.75102305
27.084193460146587 0.75101906
27.097586739063264 0.7510151
27.109487370649973 0.75101125
27.121580084164936 0.7510074
27.135460861523946 0.7510037
27.149111715952554 0.7509997
27.16261219183604 0.75099564
27.17588741381963 0.75099146
27.189661486943564 0.75098723
27.203364050388338 0.75098324
27.217028574148813 0.75097924
27.230587601661682 0.750975
27.244873754183452 0.75097066
27.258831302324932 0.7509666
27.272848343849184 0.7509626
27.28615588347117 0.75095856
27.299469165007274 0.7509544
27.31053146918615 0.7509504
27.321726874510446 0.7509464
27.332107067108154 0.75094235
27.345503489176433 0.7509381
27.360981957117716 0.7509341
27.37452958027522 0.75093
27.386164569854735 0.75092626
27.397465884685516 0.7509222
27.411286636193594 0.75091827
27.425300510724387 0.7509143
27.438610990842182 0.7509102
27.450289118289948 0.7509062
27.462767000993093 0.7509022
27.476248359680177 0.7508983
27.49006185134252 0.7508942
27.50182435909907 0.7508903
27.515307211875914 0.75088626
27.529158631960552 0.7508821
27.542256697018942 0.7508784
27.556860756874084 0.75087446
27.570569729804994 0.7508702
27.583636101086935 0.7508663
27.597307320435842 0.75086194
27.61083071231842 0.7508581
27.627041280269623 0.7508541
27.64250133832296 0.75085
27.65659581422806 0.7508459
27.670575428009034 0.7508418
27.682177217801414 0.75083756
27.693308492501576 0.75083375
27.707685021559396 0.75083005
27.721794231732687 0.750826
27.73318268060684 0.75082207
27.744558771451313 0.7508178
27.756152681509654 0.75081396
27.76807556152344 0.7508099
27.779602710405985 0.75080585
27.793055244286855 0.7508021
27.806469559669495 0.75079787
27.820088589191435 0.75079405
27.831600352128348 0.75079006
27.84307775894801 0.75078607
27.8544841726621 0.75078213
27.865606236457825 0.7507784
27.876880085468294 0.7507744
27.88852368593216 0.7507708
27.89930404027303 0.750767
27.91028853257497 0.7507625
27.9215775847435 0.75075847
27.93465099334717 0.75075424
27.94978428284327 0.75074995
27.963334834575654 0.75074595
27.977293427785238 0.75074154
27.991329995791116 0.75073755
28.005072756608328 0.7507335
28.018518277009328 0.75072926
28.031501468022665 0.75072575
28.045109220345815 0.7507212
28.058438698450725 0.7507171
28.070172142982482 0.7507129
28.08407151699066 0.75070894
28.097837297121682 0.7507048
28.111320745944976 0.75070107
28.125069081783295 0.75069714
28.13896875778834 0.75069344
28.152717435359953 0.75068927
28.166294066111245 0.7506851
28.181262509028116 0.7506809
28.195049011707304 0.75067735
28.20884077946345 0.75067323
28.22321869134903 0.7506694
28.23706520795822 0.7506654
28.248664506276448 0.7506616
28.26010972658793 0.750658
28.274456906318665 0.7506537
28.286815718809763 0.75064963
28.297524817784627 0.7506455
28.310840332508086 0.75064147
28.324607884883882 0.7506376
28.33770773013433 0.7506338
28.35142597357432 0.75063
28.365410085519155 0.7506259
28.378691184520722 0.7506217
28.392196758588156 0.7506175
28.403513983885446 0.7506135
28.414984587828318 0.7506094
28.42634708881378 0.75060564
28.438037145137788 0.7506016
28.449806332588196 0.7505974
28.462857174873353 0.75059366
28.47661028703054 0.7505895
28.48994377454122 0.7505853
28.50358177026113 0.75058144
28.519208041826882 0.75057715
28.53303148349126 0.75057316
28.546726206938427 0.7505692
28.559982299804688 0.75056505
28.572316165765127 0.75056076
28.58626308441162 0.75055707
28.59986299276352 0.7505531
28.611912365754446 0.75054914
28.62540248235067 0.7505452
28.639236489931744 0.7505406
28.6504931529363 0.75053656
28.66371071736018 0.7505324
28.677135996023814 0.7505286
28.69106152455012 0.75052506
28.705142458279926 0.7505208
28.718818418184917 0.7505168
28.732356782754263 0.75051296
28.746829998493194 0.750509
28.760709261894227 0.75050503
28.774297376473744 0.7505008
28.787766019503277 0.750497
28.801351984341938 0.7504928
28.81514596939087 0.7504893
28.82858486175537 0.75048524
28.841896418730418 0.75048107
28.853931276003518 0.75047684
28.867056957880656 0.75047284
28.880744262536368 0.7504687
28.89477929274241 0.75046456
28.90793304045995 0.7504604
28.921607148647308 0.7504565
28.935072541236877 0.7504525
28.948593771457674 0.75044817
28.962118788560232 0.7504445
28.972220063209534 0.75044054
28.98356977303823 0.7504367
28.997608896096548 0.7504327
29.011151599884034 0.75042874
29.025681761900582 0.7504247
29.038919806480408 0.75042063
29.051934309800465 0.7504167
29.065072333812715 0.75041264
29.078484320640563 0.75040877
29.092149889469148 0.7504051
29.105535995960235 0.75040054
29.116560049851735 0.7503963
29.130066684881847 0.7503923
29.141465655962627 0.7503885
29.15297260681788 0.7503847
29.16644668976466 0.7503807
29.180336892604828 0.7503768
29.194209933280945 0.7503729
29.207941869894665 0.7503693
29.221690766016643 0.75036526
29.236168110370635 0.75036144
29.249757210413616 0.75035775
29.262763742605845 0.7503535
29.27460821866989 0.75034964
29.288257332642875 0.7503461
29.30286154349645 0.7503421
29.31603767077128 0.75033796
29.32978663047155 0.750334
29.34280354976654 0.7503299
29.355696042378742 0.7503257
29.369320245583854 0.75032216
29.38295468489329 0.7503181
29.393739827473958 0.7503138
29.40471827586492 0.75030947
29.415741554896037 0.7503056
29.428910664717357 0.75030154
29.442989468574524 0.7502975
29.456303413709005 0.75029343
29.469729789098103 0.75028944
29.48127208550771 0.7502857
29.49261798063914 0.7502816
29.50804392496745 0.75027746
29.521643714110056 0.7502733
29.53526788155238 0.7502696
29.548874632517496 0.75026584
29.562415266036986 0.7502618
29.575598752498628 0.7502579
29.587477032343546 0.7502541
29.599092372258504 0.75025004
29.6105322877566 0.750246
29.622248208522798 0.7502422
29.634051648775735 0.75023824
29.6443683385849 0.75023395
29.65793668826421 0.75023
29.671857492129007 0.75022596
29.685313733418784 0.7502219
29.696608098347983 0.75021815
29.710448400179544 0.7502143
29.724047950903575 0.75021034
29.737747506300607 0.7502064
29.751740050315856 0.7502027
29.763023352622987 0.75019884
29.77381519873937 0.7501944
29.78724507490794 0.75019044
29.802020092805225 0.7501868
29.815763135751087 0.75018275
29.829677748680115 0.7501787
29.843579149246217 0.7501746
29.85572742621104 0.75017035
29.870271134376527 0.7501663
29.88394266764323 0.75016224
29.897793062527974 0.7501584
29.910663203398386 0.7501546
29.924115296204885 0.750151
29.93760488430659 0.75014687
29.951409550507865 0.750143
29.96525003115336 0.750139
29.978531209627786 0.7501349
29.989971681435904 0.7501311
30.00164325237274 0.7501272
30.015092198053996 0.7501234
30.0289777358373 0.7501194
30.042610013484953 0.7501153
30.055916353066763 0.7501112
30.069848028818765 0.75010717
30.083629270394642 0.75010335
30.09519451459249 0.75009936
30.109009234110513 0.75009525
30.122078319390614 0.7500913
30.132307207584383 0.7500873
30.143574929237367 0.75008345
30.154370578130088 0.7500794
30.164898375670116 0.7500754
30.178318496545156 0.7500713
30.192282183965048 0.75006753
30.206857442855835 0.75006366
30.21786375840505 0.7500597
30.228528447945912 0.7500559
30.239999882380168 0.7500519
30.251832008361816 0.75004786
30.26699301401774 0.750044
30.280979589621225 0.7500398
30.29501700003942 0.7500361
30.309278416633607 0.7500321
30.32334638039271 0.75002855
30.33758863210678 0.75002456
30.350935220718384 0.7500204
30.36238774458567 0.75001633
30.375815323988597 0.75001264
30.388688878218332 0.7500086
30.400417498747508 0.75000453
30.411672774950663 0.75000036
30.425314350922903 0.7499969
30.43892107009888 0.749993
30.452930366992952 0.74998915
30.46672596534093 0.74998504
30.48106098572413 0.7499811
30.494424990812938 0.7499771
30.507941174507142 0.74997324
30.52193773984909 0.7499692
30.535814273357392 0.74996525
30.549273800849914 0.7499613
30.56372164885203 0.74995756
30.577179221312203 0.7499536
30.58885796467463 0.7499497
30.600288152694702 0.7499459
30.61183317899704 0.7499422
30.625506150722504 0.7499385
30.63700261513392 0.7499347
30.648435866832735 0.7499306
30.662438003222146 0.7499266
30.676298371950786 0.74992275
30.690167713165284 0.7499191
30.70441333850225 0.749915
30.718421538670857 0.7499107
30.731839557488758 0.74990666
30.745233198006947 0.74990267
30.75698766708374 0.7498986
30.771137130260467 0.74989456
30.78477973540624 0.7498905
30.79863658348719 0.7498866
30.812086951732635 0.7498826
30.826248788833617 0.7498782
30.839584263165793 0.74987453
30.850745332241058 0.7498709
30.862442139784495 0.7498671
30.876559456189472 0.7498632
30.890404387315115 0.74985915
30.904762347539265 0.749855
30.918658141295115 0.74985105
30.93269672791163 0.7498471
30.946097568670908 0.7498432
30.960000689824422 0.7498392
30.97280136346817 0.74983555
30.986273674170175 0.74983144
30.99966880877813 0.74982744
31.014949921766917 0.7498239
31.02859408855438 0.7498201
31.0426162481308 0.74981636
31.05637662410736 0.74981225
31.070439982414246 0.7498083
31.08528924783071 0.7498049
31.096636966864267 0.7498011
31.10973961353302 0.7497971
31.123507690429687 0.74979347
31.137464467684428 0.7497895
31.148810458183288 0.74978524
31.160137434800465 0.74978137
31.17514531215032 0.7497778
31.190032756328584 0.74977386
31.20385162830353 0.7497702
31.217534573872886 0.7497664
31.230759318669637 0.7497621
31.242046157519024 0.7497585
31.255569676558178 0.7497544
31.26910364627838 0.7497504
31.280787432193755 0.7497466
31.292043475310006 0.74974245
31.304083963235218 0.7497387
31.317725253105163 0.74973494
31.331484146912892 0.7497313
31.34527524312337 0.7497275
31.359150584538778 0.7497238
31.3734365661939 0.7497198
31.38796457449595 0.74971586
31.402127873897552 0.74971193
31.415758228302003 0.74970794
31.429419151941936 0.74970436
31.443024059136707 0.74970055
31.457017783323924 0.74969655
31.470658000310262 0.74969286
31.48375860055288 0.749689
31.497080604235332 0.74968517
31.508469128608702 0.7496813
31.51907285849253 0.7496774
31.53054074048996 0.7496734
31.543457468350727 0.7496697
31.557111823558806 0.7496658
31.568672839800517 0.74966216
31.579243477185567 0.7496582
31.592934008439382 0.74965364
31.606662436326346 0.7496498
31.62009731133779 0.7496459
31.63409622510274 0.7496421
31.646309932072956 0.74963826
31.66118973493576 0.74963444
31.674497365951538 0.74963063
31.687846187750498 0.7496265
31.701073050498962 0.74962264
31.714422738552095 0.7496188
31.72595005830129 0.74961495
31.73705399831136 0.7496114
31.750689641634622 0.74960726
31.76446787118912 0.7496034
31.778445267677306 0.7495995
31.79212170044581 0.74959546
31.8035390774409 0.74959165
31.815076212088268 0.74958813
31.82871358394623 0.7495841
31.843582328160604 0.74958014
31.857843931516012 0.74957615
31.870881470044456 0.7495722
31.883097370465595 0.7495682
31.896685369809468 0.7495641
31.909832620620726 0.7495603
31.92408788204193 0.74955636
31.937859809398653 0.74955255
31.951376549402873 0.7495484
31.964963042736052 0.7495447
31.978545900185903 0.749541
31.994339843591053 0.7495369
32.008065549532574 0.7495333
32.02253766059876 0.74952936
32.034202349185946 0.7495256
32.04429654677709 0.7495214
32.05518884261449 0.74951726
32.06893470287323 0.74951345
32.082267900307976 0.7495094
32.09560137987137 0.7495055
32.10900389750798 0.7495016
32.12386175791423 0.7494975
32.13766450484594 0.74949354
32.15122559070587 0.7494894
32.16526020765305 0.74948573
32.17870859702428 0.7494818
32.193070638179776 0.7494778
32.20672558148702 0.74947387
32.220470770200095 0.7494694
32.23446127176285 0.74946547
32.246390557289125 0.7494615
32.259950160980225 0.74945724
32.27364193201065 0.74945337
32.28510554234187 0.74944973
32.29878271420797 0.74944603
32.312363978226976 0.7494424
32.325822003682454 0.7494385
32.337514372666675 0.7494344
32.347878670692445 0.7494306
32.35962411562602 0.7494268
32.371025653680164 0.7494231
32.38246891498566 0.74941945
32.3947275241216 0.74941564
32.40836511055628 0.7494117
32.42227207024892 0.74940777
32.43583945830663 0.74940383
32.44944542646408 0.7494
32.46344228188197 0.7493964
32.474597891171776 0.74939233
32.484813372294106 0.7493885
32.496732723712924 0.74938464
32.50816566546758 0.7493808
32.5196618994077 0.7493766
32.531063210964206 0.74937284
32.54519064823786 0.749369
32.55812460581462 0.7493654
32.56866059303284 0.74936163
32.5795966943105 0.74935764
32.59147767623266 0.74935377
32.60527271429698 0.7493501
32.61865903933843 0.749346
32.62998393774033 0.74934214
32.640760354201 0.7493381
32.6521110534668 0.7493342
32.66407818396886 0.74933016
32.675479078292845 0.7493263
32.68661464055379 0.74932235
32.69781087636947 0.7493185
32.70968193213145 0.7493147
32.72038547992706 0.74931115
32.734167079130806 0.7493074
32.747626928488415 0.7493037
32.75846070448558 0.74929965
32.77259239753087 0.7492959
32.78558747768402 0.7492919
32.79890896081925 0.7492882
32.81213835875193 0.7492842
32.825485642751055 0.74928045
32.83952065706253 0.7492765
32.8530468861262 0.74927276
32.86662185986837 0.7492686
32.88006508747737 0.7492646
32.89090388218562 0.7492604
32.90435899893443 0.74925697
32.918223710854846 0.74925315
32.93328330119451 0.7492494
32.94818269411723 0.7492457
32.96045308113098 0.7492421
32.97388908863068 0.7492378
32.987273474534355 0.7492339
33.00117609898249 0.7492298
33.01531647443771 0.7492258
33.02840648094813 0.749222
33.041946760813396 0.7492184
33.055636354287465 0.74921465
33.06723916927974 0.7492108
33.07924202680588 0.749207
33.09280249277751 0.7492027
33.10433674256007 0.74919873
33.11606505314509 0.7491948
33.128125715255734 0.74919105
33.142073555787405 0.7491871
33.155752690633136 0.74918354
33.16666314601898 0.74917966
33.177174627780914 0.7491756
33.18869653940201 0.7491717
33.20240215460459 0.74916786
33.21662410497665 0.74916416
33.23058792352676 0.7491601
33.24097468058268 0.7491564
33.25485551357269 0.74915254
33.26841693719228 0.7491488
33.279731627305345 0.74914503
33.293623157342275 0.7491411
33.30501546462377 0.7491372
33.31875019470851 0.74913347
33.33233968814214 0.7491298
33.34696644941966 0.74912554
33.36106129487356 0.74912167
33.3744661172231 0.74911785
33.38597013552984 0.7491143
33.39729932546616 0.7491103
33.40890583197276 0.74910647
33.42068403959274 0.7491023
33.43233420054118 0.74909836
33.44343914588293 0.74909467
33.455339856942494 0.7490906
33.46714763641357 0.7490867
33.4786416053772 0.74908245
33.493436725934345 0.7490784
33.50729939937592 0.74907464
33.52113058169683 0.74907094
33.53272773822149 0.74906695
33.54380366802216 0.749063
33.554972648620605 0.74905926
33.5659872730573 0.74905545
33.57698113123576 0.74905133
33.5880845785141 0.7490473
33.59916574160258 0.7490432
33.612645184993745 0.7490398
33.62596566279729 0.74903595
33.64026550451914 0.7490319
33.653671367963156 0.7490281
33.66474769115448 0.74902433
33.67619386514028 0.7490204
33.68758397102356 0.7490164
33.69912170569102 0.74901265
33.70967550675074 0.74900883
33.72092401186625 0.7490052
33.73195034265518 0.74900144
33.74232334693273 0.74899775
33.75384687980016 0.7489938
33.76578993399938 0.7489901
33.77931935787201 0.74898636
33.79283490180969 0.7489824
33.804220696290336 0.7489787
33.815565299987796 0.74897486
33.82922729253769 0.7489708
33.84329872528712 0.74896675
33.857215174039204 0.7489629
33.86853260596593 0.74895906
33.88012145360311 0.74895495
33.893641130129495 0.7489512
33.905736072858176 0.7489475
33.917611193656924 0.7489438
33.92878317832947 0.7489399
33.94260054429372 0.74893624
33.956573907534285 0.7489325
33.96843630870183 0.74892884
33.98160032828649 0.74892485
33.99504092137019 0.7489212
34.00865894158681 0.7489176
34.02259509166082 0.74891376
34.03621980349223 0.7489099
34.049701070785524 0.74890596
34.06294469833374 0.7489023
34.07583033641179 0.7488987
34.089384885629016 0.74889493
34.103342394034065 0.7488913
34.117023320992786 0.7488874
34.128625718752545 0.74888384
34.141998843352 0.7488797
34.15560450553894 0.7488759
34.16920043627421 0.7488722
34.180597217877704 0.7488684
34.191268213589986 0.7488649
34.20478625297547 0.7488608
34.21855557759603 0.74885696
34.22947765191396 0.7488532
34.239561255772905 0.74884933
34.251019314924875 0.7488454
34.26245892445247 0.7488415
34.27607734203339 0.74883777
34.289777449766795 0.74883395
34.30125817457835 0.7488301
34.31188437143962 0.7488263
34.32539337873459 0.7488224
34.33916081984838 0.74881876
34.351259315013884 0.74881476
34.362765769163765 0.7488108
34.376438689231875 0.7488071
34.3881049990654 0.7488034
34.39951222340266 0.74879974
34.41310975948969 0.7487959
34.42662734587987 0.7487921
34.4402862350146 0.7487883
34.454352056980134 0.7487845
34.46860348383586 0.74878067
34.48246375322342 0.7487768
34.49605471690496 0.74877304
34.509562055269875 0.7487695
34.52327680190404 0.74876577
34.53664390246073 0.7487619
34.550314430395765 0.74875844
34.561734016736345 0.7487544
34.5759393453598 0.7487507
34.58944767316182 0.74874693
34.60294713973999 0.7487433
34.618070308367415 0.748739
34.63175358772278 0.74873495
34.645423265298206 0.74873143
34.656360793113706 0.7487275
34.66766027609507 0.7487235
34.67923568089803 0.74871945
34.690642495950065 0.74871594
34.70230168104172 0.7487121
34.71606072982152 0.7487086
34.730688818295796 0.7487045
34.74414621988932 0.7487007
34.75825485785802 0.7486968
34.77006120284398 0.7486926
34.781652959187824 0.748689
34.79315416018168 0.74868536
34.80481552680333 0.7486815
34.816229176521304 0.74867797
34.82763609091441 0.74867404
34.83901350895564 0.74867
34.85280269384384 0.7486665
34.86686999400457 0.74866265
34.88013658126195 0.7486587
34.89390534559886 0.748655
34.90537542502086 0.74865127
34.91571497519811 0.74864763
34.929146718978885 0.74864376
34.942060740788776 0.74863994
34.95559258063634 0.74863636
34.96991904179255 0.7486327
34.98381518920262 0.7486292
34.99740629990895 0.74862534
35.0114934404691 0.7486213
35.025173381964365 0.7486178
35.03896505037944 0.74861383
35.050950451691946 0.74861014
35.06201716661453 0.74860644
35.07575855255127 0.7486027
35.089671329657236 0.74859875
35.10327188968658 0.74859494
35.11698733170827 0.7485913
35.129181396961215 0.74858767
35.14310233592987 0.748584
35.15683855215708 0.74858
35.16915190219879 0.7485762
35.180533266067506 0.74857247
35.19164783557256 0.74856883
35.20528815189997 0.74856496
35.21904450257619 0.74856114
35.23386778434118 0.7485577
35.24683401187261 0.7485537
35.258200430870055 0.74854934
35.26956679821014 0.74854565
35.28100731770198 0.74854183
35.294411420822144 0.7485383
35.3079703728358 0.7485346
35.319558970133464 0.7485307
35.33100158770879 0.7485267
35.34239236911138 0.7485229
35.35372490485509 0.74851894
35.36550649007162 0.748515
35.376916432380675 0.7485109
35.3906359354655 0.7485074
35.40451097488403 0.74850357
35.415692281723025 0.74849963
35.429473388195035 0.74849576
35.44416179656982 0.74849206
35.45768488248189 0.74848807
35.47164005835851 0.74848485
35.48312949736913 0.748481
35.49467118183772 0.7484776
35.50657819509506 0.7484734
35.51782179276149 0.74846965
35.52884225447973 0.7484655
35.540328121185304 0.7484615
35.551951638857524 0.7484578
35.565465144316356 0.74845415
35.57928392092387 0.7484503
35.59252435366313 0.7484464
35.60381763776143 0.7484423
35.61525113979975 0.7484389
35.626574369271594 0.748435
35.63789696296056 0.7484313
35.6528137365977 0.74842775
35.666644513607025 0.7484238
35.68029755751292 0.7484198
35.69411286513011 0.74841607
35.70739089647929 0.7484123
35.72101796468099 0.7484087
35.73501682281494 0.74840504
35.746464828650154 0.748401
35.76011151472728 0.7483972
35.77224087715149 0.7483932
35.7828825712204 0.74838954
35.79414223829905 0.7483859
35.805667440096535 0.74838215
35.81681605180105 0.7483782
35.828377385934196 0.74837404
35.84132859309514 0.7483705
35.854773644606276 0.7483667
35.868965462843576 0.74836284
35.8825286825498 0.7483588
35.89642299811045 0.74835503
35.90793426036835 0.748351
35.92210168043773 0.74834704
35.935508370399475 0.7483431
35.948891282081604 0.7483392
35.962173748016355 0.7483356
35.97584080696106 0.7483324
35.989393921693164 0.74832845
36.00079833269119 0.74832475
36.01453195015589 0.7483211
36.0279856801033 0.74831766
36.03947174549103 0.7483138
36.051245931784315 0.7483099
36.06256609757741 0.7483065
36.07403122981389 0.7483027
36.08538240591685 0.748299
36.098796073595686 0.7482954
36.11213664213816 0.74829155
36.123158327738444 0.7482877
36.13680258989334 0.7482843
36.150091548760734 0.74828035
36.16361719767253 0.7482764
36.17739216089249 0.7482726
36.188843643665315 0.748269
36.19941784143448 0.74826515
36.21274698177974 0.74826145
36.22623884280522 0.7482578
36.23972020149231 0.74825406
36.253606951236726 0.74825054
36.26767045259476 0.7482469
36.28113665978114 0.7482433
36.29442184766133 0.74823946
36.30550984144211 0.7482356
36.31806083520254 0.7482319
36.32983126242956 0.74822783
36.34182835817337 0.7482243
36.35300110181173 0.74822056
36.36462935209274 0.74821675
36.37604506015778 0.74821305
36.3899838368098 0.74820936
36.4038673599561 0.7482056
36.41749317248662 0.7482017
36.428928975264235 0.7481981
36.439792251586915 0.7481942
36.451335628827415 0.7481908
36.46299499670665 0.748187
36.47420389254888 0.74818325
36.48785421053569 0.74817973
36.50141507784526 0.748176
36.51553843418757 0.7481722
36.528607948621115 0.7481685
36.5404822786649 0.7481648
36.55217974583308 0.7481612
36.56431293090184 0.74815714
36.57552150090535 0.7481535
36.587531848748526 0.7481497
36.600804058710736 0.74814594
36.6147551258405 0.74814194
36.628452734152475 0.74813837
36.641811748345695 0.7481346
36.65574365059535 0.74813086
36.66896199385325 0.7481272
36.68301314115524 0.74812394
36.69760985374451 0.74812025
36.71117659409841 0.74811643
36.72281285524368 0.7481129
36.73482751448949 0.74810886
36.74876573880513 0.7481052
36.76219852368037 0.748102
36.77360602617264 0.74809813
36.78610854943593 0.7480943
36.79799331426621 0.7480904
36.80970129966736 0.7480867
36.82382618188858 0.7480831
36.83774774869283 0.74807954
36.85108940203985 0.7480758
36.8648819565773 0.74807215
36.87802320718765 0.74806833
36.89167636235555 0.748065
36.9053066889445 0.74806106
36.92002513011297 0.74805754
36.93416559298833 0.7480542
36.949457081158954 0.7480502
36.96292799313863 0.74804676
36.97667620976766 0.7480428
36.99036222696304 0.7480388
37.00194252729416 0.7480353
37.013525191942854 0.74803174
37.02724524736404 0.74802804
37.04120743274689 0.7480245
37.05463649829229 0.7480208
37.06822765270869 0.74801743
37.08024004300435 0.7480137
37.0921449303627 0.7480099
37.105241723855336 0.7480064
37.119029156366985 0.74800307
37.1309685309728 0.74799955
37.14430114030838 0.74799573
37.158362579345706 0.7479921
37.172300632794695 0.7479884
37.186250861485796 0.74798465
37.20022110541662 0.747981
37.21403172810872 0.747977
37.22754537264506 0.74797314
37.23893907864888 0.7479693
37.2525647799174 0.7479656
37.2665428797404 0.74796176
37.28016121387482 0.74795824
37.29338436921437 0.74795413
37.30741556882858 0.7479502
37.32102965911229 0.7479462
37.334598847230275 0.7479426
37.34823093016942 0.7479388
37.3616343776385 0.7479352
37.375564364592236 0.74793136
37.38898055553436 0.74792796
37.402447859446205 0.74792427
37.41659811735153 0.7479205
37.43057014942169 0.74791664
37.44472654660543 0.7479128
37.458185172080995 0.74790907
37.471543900171916 0.7479055
37.48533729314804 0.7479017
37.49783229430516 0.74789786
37.51150689125061 0.7478942
37.5248013774554 0.74789035
37.538570523262024 0.7478867
37.55256359974543 0.7478834
37.566096293926236 0.7478798
37.579397257169084 0.7478759
37.59293016592662 0.7478722
37.6066165248553 0.7478686
37.61928383509318 0.747865
37.63045367399852 0.7478614
37.64140886863073 0.7478578
37.653615208466846 0.747854
37.667652245362596 0.74785006
37.68172954320907 0.7478463
37.69512796799342 0.7478425
37.70857528448105 0.7478391
37.722329103946684 0.74783546
37.73436996936798 0.7478318
37.746624259154004 0.7478279
37.76014366149902 0.7478242
37.773605859279634 0.74782085
37.78709776798884 0.7478171
37.79876033862432 0.7478134
37.81027688185374 0.7478097
37.821729969978335 0.7478058
37.83301016489665 0.7478017
37.84612932602565 0.7477982
37.861052079995474 0.7477945
37.87626141707103 0.747791
37.88999933004379 0.74778724
37.90381302436193 0.7477835
37.91907726923625 0.74777985
37.93377969264984 0.7477758
37.9485325773557 0.74777216
37.96232069333394 0.74776864
37.97434387604395 0.74776477
37.987609497706096 0.74776125
38.001329735914865 0.7477576
38.013075983524324 0.7477543
38.024574585755666 0.7477506
38.038649288813275 0.7477467
38.052607389291126 0.747743
38.06433595021566 0.74773914
38.075219972928366 0.74773526
38.08767949740092 0.74773175
38.099518517653145 0.7477281
38.11094436248143 0.7477242
38.12452088991801 0.7477208
38.13862149715423 0.74771696
38.152760497728984 0.74771357
38.16670347849528 0.7477096
38.17994072834651 0.74770576
38.19141836961111 0.74770206
38.202949504057564 0.7476983
38.21633395751317 0.74769443
38.229973407586414 0.7476905
38.24308143854141 0.74768674
38.25649832089742 0.74768317
38.26999239126841 0.7476793
38.28209173281987 0.74767524
38.291785128911336 0.74767137
38.30520708163579 0.74766797
38.319020227591196 0.74766445
38.33006100257238 0.7476608
38.34315358797709 0.74765724
38.35725570122401 0.74765384
38.37144378821055 0.74765044
38.38514716625214 0.747647
38.39845353762309 0.74764323
38.41209169626236 0.7476397
38.425904206434886 0.7476364
38.43929663101832 0.74763256
38.45301039616267 0.7476287
38.46705477237701 0.74762493
38.4787177324295 0.74762136
38.49373811483383 0.74761784
38.50764765739441 0.74761385
38.521021958192186 0.74761015
38.53273462851842 0.74760664
38.544073688983914 0.74760294
38.555436205863955 0.7475993
38.56742361386617 0.7475955
38.57916527191798 0.7475919
38.592268188794456 0.7475881
38.60584597190221 0.7475843
38.61643565495809 0.7475806
38.628147288163504 0.74757665
38.63943271239599 0.7475727
38.6510879556338 0.74756885
38.665826674302416 0.74756503
38.68064991235733 0.7475614
38.694587548573814 0.7475576
38.708390990893044 0.7475538
38.72029920021693 0.7475501
38.73392805258433 0.7475465
38.748881590366366 0.74754286
38.76209491093953 0.7475391
38.77586110432943 0.7475354
38.79002829392751 0.7475317
38.80201082229614 0.7475281
38.81383543411891 0.7475244
38.82851597070694 0.74752045
38.84268176158269 0.74751693
38.856498980522154 0.74751306
38.87094145218531 0.74750966
38.88492911656697 0.74750626
38.896697000662485 0.74750245
38.9078235467275 0.7474989
38.921694513161974 0.74749506
38.93575166066488 0.74749136
38.95074217716853 0.7474879
38.96412234306335 0.7474842
38.97822687625885 0.7474804
38.99162809451421 0.74747664
39.00524918238322 0.7474731
39.01927995284398 0.74746925
39.03310398260752 0.7474654
39.04652666250865 0.74746174
39.05799652338028 0.74745774
39.069746947288515 0.74745387
39.081345776716866 0.74745035
39.09473181168239 0.74744666
39.10822237332662 0.74744314
39.122427972157794 0.7474397
39.13604077895482 0.74743617
39.147551985581714 0.7474324
39.15908973614375 0.74742836
39.17042229175568 0.74742526
39.1846762418747 0.7474213
39.19932728608449 0.74741775
39.21279535690943 0.7474139
39.224263763427736 0.74740976
39.23754632472992 0.7474063
39.25120085080464 0.7474027
39.26487702528636 0.74739945
39.27830851475398 0.7473956
39.29028575420379 0.7473919
39.301688090960184 0.7473881
39.31280159155528 0.74738467
39.32504303455353 0.7473811
39.33861266374588 0.7473775
39.352642595767975 0.7473739
39.366299867630005 0.7473698
39.37959765195846 0.74736637
39.391111397743224 0.74736214
39.40296561717987 0.7473584
39.41441461245219 0.7473549
39.42584191560745 0.7473516
39.43749350309372 0.747348
39.45095584789912 0.7473444
39.4645852804184 0.747341
39.47519657611847 0.7473376
39.48522181113561 0.747334
39.49891885916392 0.7473306
39.512496109803514 0.74732697
39.5259583512942 0.7473229
39.53717209895452 0.747319
39.548448606332144 0.7473153
39.559935955206555 0.74731195
39.57187194824219 0.7473082
39.58229626814524 0.7473046
39.59652665456136 0.7473011
39.61021670103073 0.7472976
39.62428534030914 0.7472941
39.63801832199097 0.7472905
39.6520593047142 0.74728674
39.66549973487854 0.7472831
39.67842844327291 0.74727935
39.692004617055254 0.74727553
39.70590181350708 0.7472718
39.71761612494787 0.7472681
39.72912010351817 0.7472643
39.74091021617254 0.74726063
39.75244944095611 0.74725693
39.76394134362538 0.74725306
39.77406392097473 0.74724936
39.78475810289383 0.74724543
39.79556975364685 0.74724156
39.8058695713679 0.74723786
39.81637208859126 0.7472341
39.83003206253052 0.74723065
39.843447001775104 0.7472271
39.85695099433263 0.74722344
39.87038043340047 0.74722004
39.885769589742026 0.7472163
39.89942656358083 0.74721247
39.91267285346985 0.74720865
39.92405869960785 0.7472052
39.9380916595459 0.7472014
39.952062789599104 0.7471977
39.966145666440326 0.74719393
39.97943599621455 0.7471904
39.992620694637296 0.74718684
40.005931826432544 0.7471836
40.019335174560545 0.7471804
40.033330261707306 0.7471765
40.04704364935557 0.74717295
40.060380681355795 0.74716926
40.074145591259004 0.74716544
40.088430217901866 0.74716175
40.100026798248294 0.74715793
40.11290373802185 0.7471544
40.1263624827067 0.74715084
40.13981835047404 0.74714714
40.15368780692418 0.7471436
40.16712247530619 0.74714005
40.17965656916301 0.7471368
40.19312050739924 0.7471333
40.206611625353496 0.74713004
40.220489366849264 0.7471262
40.23404745260874 0.7471223
40.24454964796702 0.7471187
40.255950081348416 0.7471151
40.26777042150498 0.7471113
40.27906581958135 0.7471076
40.292766110102335 0.7471035
40.3069842338562 0.7470999
40.32079998254776 0.74709636
40.33262853225072 0.74709284
40.34400704701741 0.74708945
40.35511568387349 0.7470859
40.36869848569234 0.74708223
40.38233060439428 0.7470787
40.39593874613444 0.74707496
40.409969838460285 0.74707127
40.42503462632497 0.74706745
40.43886006275813 0.7470636
40.45283070405324 0.74706
40.46654741764068 0.7470561
40.47779314120611 0.74705243
40.48968001206716 0.74704874
40.501162620385486 0.7470452
40.51315325101216 0.74704176
40.527211451530455 0.74703836
40.54135067065557 0.7470346
40.55546794732412 0.74703085
40.569297536214194 0.7470273
40.58152051766714 0.7470236
40.59489619731903 0.74702
40.60869049628575 0.7470165
40.62289843956629 0.7470126
40.636401263872784 0.74700904
40.64933977921804 0.74700505
40.66239697933197 0.7470014
40.67589628696442 0.7469976
40.6889590938886 0.74699396
40.702675795555116 0.7469902
40.71617889404297 0.7469867
40.730237730344136 0.746983
40.74373070398966 0.7469793
40.75783163706462 0.74697566
40.772000734011336 0.7469721
40.785744559764865 0.74696857
40.798954315980275 0.74696505
40.81001872221629 0.7469614
40.82175734440486 0.7469575
40.83295019865036 0.74695385
40.84743525584539 0.7469506
40.86144278844198 0.74694693
40.87638543844223 0.74694335
40.89021149873734 0.7469402
40.904643090566 0.74693656
40.91855772336324 0.74693274
40.93227648337682 0.7469294
40.94365842342377 0.7469257
40.955202047030134 0.746922
40.96623557806015 0.7469183
40.97990523576736 0.74691474
40.99325962861379 0.7469112
41.0073827346166 0.7469075
41.02105598052343 0.74690396
41.035526009400684 0.7469003
41.04885372718175 0.7468966
41.06155269940694 0.7468933
41.0732768257459 0.7468898
41.084026126066846 0.74688625
41.09550512631734 0.74688256
41.10672537088394 0.7468788
41.119922467072804 0.7468752
41.13296461502711 0.74687165
41.14708989063899 0.7468682
41.160623876253766 0.74686456
41.174279189109804 0.74686086
41.185495714346565 0.74685705
41.199059120814006 0.7468535
41.21287045478821 0.7468501
41.2266744295756 0.74684656
41.24055290222168 0.7468432
41.25174457232158 0.74683964
41.26164306004842 0.74683595
41.275267124176025 0.7468323
41.28881421883901 0.746829
41.30260529518127 0.74682534
41.31419545014699 0.7468219
41.32547561327616 0.7468183
41.33938596248627 0.74681467
41.3532340725263 0.7468108
41.36440335114797 0.746807
41.37824948231379 0.74680316
41.39021823008855 0.7467995
41.400394427776334 0.7467958
41.414087283611295 0.74679255
41.42801171541214 0.74678886
41.4424031217893 0.7467854
41.45642741918564 0.74678165
41.47069436311722 0.74677813
41.484340421358745 0.74677426
41.497882799307504 0.7467709
41.51143665313721 0.7467669
41.5224471728007 0.7467632
41.533774328231814 0.7467594
41.546153434117635 0.74675584
41.557597529888156 0.7467521
41.57075196504593 0.74674857
41.58497656583786 0.7467452
41.598661212126416 0.74674135
41.612327607472736 0.7467377
41.62700566450755 0.7467344
41.64109984238942 0.7467308
41.65486399332682 0.74672705
41.668281515439354 0.7467236
41.679080136617024 0.74671996
41.69041024049123 0.7467165
41.7021827340126 0.7467129
41.712690726915994 0.74670947
41.72431159814199 0.746706
41.73581023216248 0.7467023
41.74602928161621 0.7466987
41.756987071037294 0.74669546
41.76875433921814 0.7466916
41.77959556976954 0.74668777
41.7907753109932 0.7466841
41.80448703765869 0.74668074
41.8180618484815 0.7466772
41.82868374188741 0.74667335
41.84007756710052 0.74666977
41.85220917860667 0.7466664
41.86605363289515 0.7466628
41.87946916818619 0.74665904
41.89310881296794 0.7466554
41.90643582741419 0.74665177
41.920181862513225 0.74664825
41.93417206605275 0.7466448
41.947798347473146 0.74664086
41.96102224588394 0.7466376
41.974403822422026 0.7466338
41.98863125244777 0.7466303
42.00035421053568 0.7466266
42.014620085557304 0.74662304
42.02802966833114 0.7466196
42.04173185427984 0.74661595
42.05566107034683 0.7466125
42.06928838888804 0.74660885
42.08286824623744 0.74660546
42.09680608510971 0.74660146
42.11072572867076 0.7465978
42.12281065781911 0.7465943
42.137460927168526 0.74659073
42.151341275374094 0.74658734
42.16293757756551 0.7465834
42.17633003791173 0.7465797
42.1900017619133 0.746576
42.2040857553482 0.74657273
42.21868113279343 0.74656916
42.22975951433182 0.7465657
42.243652963638304 0.74656206
42.257579672336576 0.7465586
42.270126501719155 0.7465551
42.283897888660434 0.74655145
42.29793437321981 0.746548
42.31145811478297 0.7465442
42.32315578063329 0.7465406
42.33647798697154 0.74653697
42.34995636542638 0.74653333
42.36358795166016 0.74652964
42.37690922816594 0.7465261
42.39117790460587 0.74652267
42.404997070630394 0.74651915
42.41890770196915 0.7465151
42.43288661241532 0.7465117
42.44648867448171 0.74650806
42.46152135531108 0.7465047
42.47541760603587 0.7465014
42.48870952526728 0.74649787
42.50228567520777 0.7464943
42.51810313065847 0.74649054
42.532338913281755 0.7464869
42.54597054322561 0.74648345
42.55757147073746 0.74647987
42.57133425474167 0.7464761
42.58551177978516 0.7464726
42.59897298415502 0.74646896
42.612061417102815 0.7464653
42.6259267171224 0.7464617
42.63969421386719 0.7464581
42.6512223760287 0.7464544
42.664451324939726 0.7464508
42.6798911134402 0.74644756
42.693338282903035 0.74644375
42.70677361885706 0.7464398
42.71840438445409 0.74643624
42.72969472408295 0.7464327
42.74324357509613 0.7464297
42.756970421473184 0.7464261
42.770336711406706 0.7464226
42.78556279738744 0.7464191
42.79946132103602 0.7464152
42.81252530813217 0.7464115
42.826152471701306 0.74640775
42.83767927885056 0.7464044
42.85106291770935 0.74640065
42.86516721645991 0.74639714
42.87888925075531 0.74639386
42.892763861020406 0.7463902
42.90720544258753 0.74638677
42.92123324076335 0.74638337
42.93511558373769 0.74637985
42.948555354277296 0.7463762
42.96179002920787 0.74637276
42.972896019617714 0.7463691
42.98490064541499 0.7463654
42.99636615117391 0.7463619
43.009621969858806 0.7463584
43.02382878859838 0.74635524
43.038459805647534 0.74635166
43.05248497724533 0.7463478
43.06589104731878 0.7463441
43.07915681997935 0.7463404
43.09294054905573 0.74633664
43.10596982240677 0.746333
43.12012060085932 0.74632925
43.13401917219162 0.74632555
43.147579193115234 0.7463219
43.15954424540202 0.7463185
43.172892502943675 0.7463149
43.18624687592189 0.74631155
43.20006263256073 0.7463077
43.2139652132988 0.7463042
43.22794366677602 0.7463007
43.241693119208016 0.74629724
43.25553099711736 0.74629366
43.27058467467626 0.7462901
43.28453451395035 0.7462864
43.29810247818629 0.7462828
43.30921675364176 0.74627924
43.32044278780619 0.74627554
43.333385014533995 0.7462721
43.34705887635549 0.74626845
43.357986923058824 0.7462647
43.37005838950475 0.7462609
43.3814262509346 0.7462573
43.392758417129514 0.7462537
43.404014547665916 0.7462504
43.41575110753377 0.7462466
43.42872582276662 0.7462429
43.44171525637309 0.7462394
43.4530491789182 0.74623567
43.46623429854711 0.74623233
43.47902414798737 0.7462289
43.492381660143536 0.74622506
43.50595931609472 0.7462217
43.517165084679924 0.74621814
43.528775823116305 0.7462149
43.54029875199 0.7462111
43.55307145118714 0.74620754
43.563961108525596 0.746204
43.57774179776509 0.7462002
43.591702024141945 0.7461966
43.60532517035802 0.7461934
43.619034771124525 0.7461902
43.63045837084452 0.7461866
43.64170615673065 0.7461834
43.653132172425586 0.7461799
43.666836452484134 0.74617636
43.680314699808754 0.74617225
43.69160111347834 0.74616855
43.702793113390605 0.7461648
43.7161456545194 0.74616134
43.73009406328201 0.7461577
43.7443613409996 0.7461541
43.75811351935069 0.7461508
43.77209330399831 0.7461474
43.785809926191966 0.74614364
43.79927242596944 0.74614024
43.81226631402969 0.7461368
43.82386778195699 0.74613345
43.83734100262324 0.74613
43.85133250157038 0.74612653
43.86267928679784 0.7461231
43.87598038514455 0.74612
43.8880064090093 0.7461163
43.899833007653555 0.7461126
43.91332393884659 0.74610895
43.926847930749254 0.74610543
43.940079522132876 0.7461022
43.953891118367515 0.7460986
43.96605374415716 0.74609524
43.97702528635661 0.74609184
43.99080680211385 0.7460884
44.004522466659544 0.7460848
44.01832123994827 0.7460813
44.029612398147584 0.7460778
44.043294644355775 0.7460743
44.05691603819529 0.746071
44.06859974463781 0.746067
44.07983611822128 0.7460636
44.09125919739405 0.7460599
44.10294358332952 0.74605626
44.114022123813626 0.7460527
44.12757304906845 0.7460489
44.141079330444335 0.7460455
44.154686800638835 0.74604213
44.16839780410131 0.74603856
44.17957919836044 0.7460348
44.1904216448466 0.74603105
44.20114789406458 0.7460274
44.21229622761408 0.74602395
44.223914730548856 0.7460203
44.23493040005366 0.74601656
44.24601460695267 0.74601287
44.25725374221802 0.7460092
44.27106824715932 0.74600565
44.28475607236226 0.74600196
44.29613192081452 0.74599844
44.30744952758153 0.74599516
44.318722955385844 0.7459917
44.32993947267532 0.7459881
44.34368104934693 0.74598455
44.35745414098104 0.745981
44.370868094762166 0.7459772
44.38430787324906 0.74597365
44.39798152049382 0.74596995
44.41129895846049 0.7459663
44.424692300955456 0.7459625
44.43860271374385 0.745959
44.45160783529282 0.74595547
44.46536918481191 0.74595195
44.47907520929972 0.74594855
44.49224552710851 0.74594504
44.50599950551987 0.7459416
44.52015069325765 0.74593806
44.533791371186574 0.7459348
44.54754728078842 0.74593097
44.55898481607437 0.7459277
44.572008991241454 0.7459241
44.58541860580444 0.74592054
44.59868409633636 0.7459169
44.60968316793442 0.74591327
44.62087672948837 0.7459096
44.63408606449763 0.74590564
44.64745216766993 0.74590224
44.661295298735304 0.74589854
44.67491064866384 0.7458951
44.68855026960373 0.7458917
44.702363753318785 0.74588835
44.71633353233337 0.7458846
44.731421156724295 0.7458814
44.744728378454845 0.74587786
44.758458495140076 0.7458743
44.772225217024484 0.74587077
44.78587429126104 0.74586713
44.799594179789224 0.7458633
44.81278554995855 0.74585986
44.82404812971751 0.7458564
44.83844388326009 0.7458531
44.852063139279686 0.74584955
44.863092533747356 0.7458456
44.87419317960739 0.74584216
44.88567870457967 0.7458385
44.897069823741916 0.7458351
44.91097888946533 0.7458312
44.92472520669301 0.74582773
44.93821878433228 0.7458244
44.95111019611359 0.7458209
44.96459141572316 0.74581754
44.978493853410086 0.745814
44.99174916744232 0.74581075
45.005843039353685 0.7458071
45.020041012763976 0.7458036
45.03368235031764 0.74579984
45.04438283443451 0.7457965
45.05604228973389 0.7457929
45.06771249373754 0.7457891
45.0813555876414 0.74578553
45.09499759276708 0.74578214
45.10882089138031 0.7457786
45.122548739115395 0.74577504
45.13667540152868 0.74577147
45.15002257029216 0.7457679
45.163539183139804 0.74576473
45.17691439787547 0.74576133
45.188354496161146 0.7457578
45.203175115585324 0.7457543
45.21647607882817 0.7457505
45.23027107715607 0.7457472
45.24359759887059 0.74574375
45.257059494654335 0.7457404
45.27033342123032 0.74573666
45.28394183715184 0.7457332
45.29714678923289 0.7457296
45.31046351591746 0.74572605
45.32394886811574 0.74572283
45.33684332370758 0.7457197
45.348486347993216 0.74571604
45.35992849270503 0.74571234
45.37099377711614 0.7457092
45.382089749972025 0.7457055
45.396434839566545 0.74570227
45.410479386647545 0.7456985
45.42408224741618 0.7456949
45.4376149614652 0.74569184
45.45103242397308 0.7456884
45.462878147761025 0.74568504
45.476684002081555 0.7456813
45.49244596560796 0.74567795
45.50625401337941 0.74567455
45.517962976296744 0.745671
45.53184278011322 0.7456678
45.54591170152028 0.74566394
45.5594936410586 0.74566025
45.571134169896446 0.74565685
45.58257321914037 0.74565345
45.59385214249293 0.74565
45.605437366167706 0.7456464
45.616808485984805 0.7456431
45.62807741165161 0.74563944
45.63946856657664 0.7456356
45.65110547542572 0.7456324
45.66478800376256 0.7456288
45.6785586754481 0.7456251
45.692507509390516 0.7456217
45.705844938755035 0.74561816
45.719592249393465 0.7456146
45.73316111167272 0.74561125
45.747060386339825 0.74560755
45.76061922311783 0.7456041
45.77260330915451 0.74560034
45.78651445309321 0.74559724
45.80122732718785 0.7455939
45.81442772547404 0.74559057
45.825574310620624 0.7455867
45.83674420515696 0.74558294
45.85222555398941 0.7455797
45.86716726223628 0.7455763
45.88071339527766 0.7455726
45.89230941136678 0.74556905
45.90385000705719 0.7455656
45.91793553431829 0.74556255
45.931372714042666 0.745559
45.94493309259415 0.7455555
45.96002640326818 0.7455523
45.97256993850072 0.74554884
45.986199498176575 0.7455453
46.00003392696381 0.74554217
46.01326741774877 0.7455387
46.02476261059443 0.7455352
46.038386638959246 0.7455319
46.05202253262202 0.7455285
46.06566025018692 0.74552506
46.07728852430979 0.7455214
46.088768458366395 0.7455178
46.10297469695409 0.7455142
46.11641496022542 0.7455108
46.127592571576436 0.7455073
46.13921115795771 0.7455042
46.152132109800974 0.7455008
46.16596633593242 0.74549735
46.17753194173177 0.7454938
46.189990401268005 0.7454905
46.20241287946701 0.745487
46.21607132355372 0.74548364
46.22828237215678 0.7454802
46.241650851567584 0.7454769
46.254855358600615 0.7454736
46.26778158744176 0.74547017
46.278690727551776 0.7454666
46.28968369960785 0.745463
46.30322331984838 0.74545974
46.317334496974944 0.7454562
46.33070249954859 0.74545276
46.3443784236908 0.74544924
46.35776966015498 0.7454456
46.3711822271347 0.7454423
46.385319451491036 0.7454387
46.3988512357076 0.7454352
46.41221743027369 0.7454315
46.426158738136294 0.7454278
46.43954963286718 0.7454244
46.45272482236226 0.7454208
46.46623674631119 0.74541724
46.47777963081996 0.74541354
46.48876308202743 0.74541014
46.502501213550566 0.74540675
46.51628243923187 0.74540305
46.529666292667386 0.7453995
46.54350017706553 0.74539584
46.557084103425346 0.7453923
46.56950174967448 0.745389
46.58100499312083 0.7453855
46.592600373427075 0.7453819
46.60419590870539 0.7453788
46.615893777211504 0.7453753
46.62718103726705 0.74537164
46.638818542162575 0.74536806
46.650704149405165 0.74536467
46.66430237690608 0.74536085
46.67797110478083 0.7453572
46.68922573328018 0.74535376
46.70069085756938 0.7453505
46.71204233964284 0.74534726
46.72606021960576 0.74534386
46.73977245887121 0.7453405
46.751299579938255 0.7453373
46.76247960329056 0.74533397
46.77400569518407 0.74533063
46.78781036933263 0.74532694
46.80188037554423 0.74532354
46.81549535989761 0.74531996
46.82688278357188 0.74531645
46.83834809859594 0.74531317
46.85243669350942 0.7453095
46.86618588765462 0.74530584
46.879663113753004 0.74530244
46.89408940076828 0.74529916
46.907014870643614 0.7452955
46.91836639642715 0.74529195
46.93169108231862 0.745288
46.94494172334671 0.7452846
46.95831829706828 0.7452812
46.97007422447204 0.7452779
46.98132864634196 0.7452744
46.99267151753108 0.745271
47.0043241182963 0.7452675
47.0160027384758 0.7452641
47.02752537727356 0.7452606
47.03911320765813 0.7452572
47.05066051483154 0.7452535
47.06452896595001 0.74525017
47.07872345844905 0.7452467
47.09037062724431 0.74524325
47.104053763548535 0.74523944
47.11763083934784 0.74523574
47.13189245859782 0.7452322
47.14514189163844 0.7452286
47.1567161599795 0.74522513
47.167953515052794 0.74522185
47.179046189785005 0.74521816
47.190523219108584 0.74521446
47.20161690314611 0.7452113
47.213240973154704 0.74520797
47.224595626195274 0.7452045
47.23569989204407 0.74520123
47.247019624710084 0.74519783
47.25772550900777 0.74519426
47.26790137290955 0.7451912
47.279406328996025 0.7451879
47.29092670679093 0.7451844
47.302167077859245 0.74518096
47.31224940617879 0.7451775
47.32367663780848 0.7451742
47.33493589162826 0.7451707
47.34569304386775 0.7451675
47.355981457233426 0.7451643
47.366171737511955 0.74516064
47.37684472401937 0.745157
47.38723973830541 0.7451536
47.397241238753004 0.74515015
47.41002450386683 0.74514663
47.42407212654749 0.7451433
47.43864178260167 0.74513954
47.45261621077855 0.7451362
47.46610335508982 0.7451328
47.47939399878184 0.7451295
47.494216473897296 0.7451258
47.50802572170893 0.74512243
47.521650584538776 0.74511874
47.534652849038444 0.74511504
47.54849014282227 0.74511164
47.56253586212794 0.7451081
47.57590080102285 0.7451046
47.588243373235066 0.74510103
47.60251951615016 0.74509764
47.616579711437225 0.7450941
47.63124335606893 0.74509025
47.642649304866794 0.7450867
47.65579144954681 0.7450832
47.66993086338043 0.74507964
47.684042207400005 0.7450762
47.6979674021403 0.74507266
47.70961910883586 0.745069
47.72119046052297 0.74506545
47.73316375017166 0.74506223
47.744567867120104 0.74505895
47.75822902123134 0.7450555
47.77171300649643 0.745052
47.78315105835597 0.74504864
47.794482576847074 0.7450455
47.8061776359876 0.74504215
47.82051399548848 0.74503857
47.83457462390264 0.7450355
47.84493186473846 0.7450321
47.856071853637694 0.7450284
47.86682422955831 0.7450252
47.88015713691711 0.74502164
47.894063822428386 0.745018
47.90526142517726 0.7450146
47.9183246533076 0.7450111
47.93189338048299 0.7450077
47.94569960832596 0.7450043
47.95944737195968 0.74500066
47.9737033367157 0.74499744
47.98835829496384 0.74499387
48.002108518282576 0.7449907
48.01323578357697 0.7449874
48.02635857264201 0.744984
48.041168975830075 0.74498045
48.05314056475957 0.7449769
48.06453363895416 0.7449737
48.077965188026425 0.74496996
48.09163575172424 0.74496645
48.105272928873696 0.74496293
48.11686768929164 0.7449595
48.12848602930705 0.7449562
48.14071055253347 0.7449526
48.1516594171524 0.7449495
48.162636518478394 0.7449461
48.17383824586868 0.74494284
48.18451606829961 0.74493915
48.19659899870555 0.74493563
48.20819636980693 0.7449323
48.222138953208926 0.74492884
48.23569812774658 0.7449252
48.24711253643036 0.7449216
48.25875789721807 0.74491835
48.272591543197635 0.74491477
48.28609190781911 0.74491143
48.2993292927742 0.74490815
48.312861752510074 0.7449048
48.32410222689311 0.7449011
48.33431474367777 0.7448977
48.34659121831258 0.74489415
48.35748176574707 0.74489105
48.368212687969205 0.7448875
48.380522731939955 0.7448839
48.39389187494914 0.74488026
48.40753388404846 0.7448767
48.42002194325129 0.7448734
48.43144370714823 0.74487007
48.445080769062045 0.7448664
48.458555936813354 0.7448629
48.46972426176071 0.7448596
48.48386681477229 0.7448562
48.497592767079674 0.7448529
48.508890533447264 0.7448494
48.52024245262146 0.7448458
48.531753365198774 0.74484265
48.543288910388945 0.74483967
48.5533370812734 0.74483615
48.567077457904816 0.7448326
48.579617162545524 0.7448288
48.59338593880336 0.74482536
48.6045560002327 0.7448221
48.61571164528529 0.7448186
48.62691071430842 0.74481523
48.64001979033152 0.74481195
48.65497442086538 0.74480844
48.66857906977336 0.74480516
48.681070574124654 0.7448015
48.69464003245036 0.7447982
48.70867265065511 0.7447944
48.722264071305595 0.7447908
48.734238282839456 0.7447871
48.74590861002604 0.7447837
48.75735325018565 0.7447803
48.768540803591414 0.7447767
48.78015212615331 0.7447734
48.79163262844086 0.74477017
48.80494601726532 0.744767
48.81856634616852 0.74476385
48.83133050998052 0.74476045
48.845305208365126 0.7447566
48.859246524175006 0.74475324
48.874181759357455 0.7447501
48.88885757128398 0.74474674
48.90402222871781 0.74474305
48.91741428772608 0.7447394
48.9309424996376 0.74473614
48.94405355056127 0.7447327
48.95777095158895 0.7447293
48.97233626445134 0.7447262
48.987363096078234 0.7447227
49.00114957888921 0.74471945
49.014794798692066 0.7447158
49.026267703374224 0.74471253
49.037459735075636 0.7447092
49.05077849626541 0.74470556
49.06438770691554 0.7447018
49.07505750656128 0.7446985
49.0864402850469 0.74469525
49.09843531052272 0.74469197
49.10881054004033 0.7446885
49.12047343651454 0.74468493
49.13417055606842 0.7446816
49.147766105333965 0.7446784
49.16152246395747 0.74467516
49.17482131719589 0.7446718
49.18622149626414 0.7446685
49.1997185031573 0.7446651
49.2133344690005 0.74466175
49.224641891320545 0.7446587
49.23610866864522 0.74465525
49.247222769260404 0.7446517
49.260950716336566 0.7446483
49.274434713522595 0.74464476
49.28809984922409 0.7446414
49.299194935957594 0.7446383
49.312799044450124 0.7446353
49.32618547677994 0.74463177
49.340228362878165 0.7446284
49.35369431972504 0.74462503
49.368768417835234 0.7446216
49.38226345380147 0.7446182
49.396151252587636 0.7446147
49.409976927439374 0.74461126
49.423522941271465 0.74460787
49.437568016846974 0.7446045
49.45164949099223 0.744601
49.4627832531929 0.7445977
49.47442746957143 0.74459416
49.486029307047524 0.74459076
49.49889205694198 0.74458724
49.51232057015101 0.7445841
49.52372300227483 0.7445807
49.53522518078486 0.7445773
49.54683750470479 0.74457383
49.55825393597285 0.7445704
49.56998643875122 0.7445671
49.58147009213766 0.7445634
49.593914326032 0.7445602
49.60756890773773 0.74455655
49.62142176628113 0.74455297
49.63282482624054 0.7445499
49.64398003021876 0.74454635
49.65546189149221 0.7445426
49.66684108177821 0.74453926
49.67829612890879 0.74453574
49.69028122027715 0.74453264
49.70352345705032 0.74452925
49.717367414633436 0.74452555
49.73096991380056 0.7445222
49.74561871290207 0.74451894
49.758829764525096 0.7445153
49.771876227855685 0.7445119
49.7855652530988 0.7445084
49.79915062189102 0.7445052
49.81289484103521 0.7445017
49.82670968770981 0.74449855
49.840782566865286 0.7444951
49.854374253749846 0.74449193
49.86573667128881 0.74448854
49.87907527685165 0.74448514
49.89257383743922 0.7444816
49.90616654555003 0.7444784
49.91960506439209 0.7444749
49.93349040746689 0.7444714
49.94705649614334 0.7444679
49.95833905140559 0.74446446
49.971831854184465 0.74446124
49.98569084803263 0.74445784
49.99971645673116 0.7444545
50.01344562371572 0.7444513
50.02478156089783 0.7444476
50.03800513744354 0.744444
50.05157374540965 0.7444408
50.06296755075455 0.74443716
50.077089913686116 0.7444339
50.09095913569133 0.74443036
50.104539000988005 0.7444269
50.117977408568066 0.7444236
50.13157227039337 0.74441993
50.14517382383347 0.7444166
50.1587033311526 0.7444132
50.173514703909554 0.74440956
50.187655329704285 0.7444061
50.201883455117546 0.7444026
50.21523557504018 0.74439955
50.228721078236894 0.74439627
50.24241875807444 0.74439275
50.25386393070221 0.7443892
50.26515832742055 0.7443856
50.278834064801536 0.7443823
50.292410266399386 0.7443789
50.30660521189372 0.7443754
50.320655059814456 0.744372
50.33281518618266 0.7443685
50.343926242987315 0.74436504
50.35453347762426 0.74436176
50.368206997712456 0.74435854
50.38228205442429 0.74435496
50.395989791552225 0.7443516
50.40920420487722 0.7443481
50.42274661461512 0.7443446
50.43410724401474 0.7443413
50.444881018002825 0.74433804
50.4567507982254 0.74433446
50.468459268411 0.74433094
50.481745743751524 0.74432766
50.49536435206731 0.74432385
50.509171795845035 0.74432045
50.52335563103358 0.74431664
50.537836241722104 0.74431324
50.55194534858068 0.74431
50.56556123495102 0.7443069
50.57908565600713 0.7443036
50.593324689070386 0.74430025
50.60748668511709 0.7442969
50.621169698238376 0.74429333
50.63444980382919 0.74429005
50.644993869463605 0.7442866
50.65635552008947 0.74428326
50.66789520184199 0.7442797
50.67911988894145 0.7442762
50.69042055606842 0.7442728
50.704322258631386 0.7442693
50.71810923814773 0.74426603
50.732012168566385 0.7442626
50.74519383907318 0.7442593
50.758659553527835 0.74425566
50.77206033070882 0.7442522
50.78349931240082 0.74424917
50.79781699180603 0.74424577
50.81325865586599 0.7442422
50.826580568154654 0.74423885
50.84044041633606 0.74423546
50.853720891475675 0.7442319
50.86774822076162 0.7442282
50.88113480011622 0.74422485
50.896008078257246 0.7442213
50.90984486341476 0.7442183
50.923543838659924 0.74421513
50.937449343999226 0.74421203
50.95111881494522 0.7442087
50.96439880927404 0.7442053
50.977797730763754 0.744202
50.99156563679377 0.7441988
51.00289512077968 0.7441952
51.01586431264877 0.7441917
51.028947579860684 0.74418825
51.042954699198404 0.7441848
51.0570557196935 0.7441814
51.070848202705385 0.74417806
51.082196899255116 0.7441747
51.09350653092066 0.7441713
51.104337704181674 0.74416816
51.11603084405263 0.7441646
51.12724871238073 0.7441616
51.14095630645752 0.7441583
51.15491619507472 0.7441549
51.16628091335296 0.7441514
51.177518248558044 0.74414766
51.18871501286824 0.74414426
51.20016901095708 0.744141
51.21480015516281 0.7441378
51.22860604921977 0.7441345
51.24003263314565 0.7441312
51.25069685379664 0.7441277
51.264001341660816 0.74412423
51.27810886700948 0.74412084
51.29135417143504 0.7441176
51.30547860066096 0.7441142
51.32077655394872 0.7441111
51.33457176685333 0.7441077
51.34814913272858 0.7441042
51.36180544694265 0.74410117
51.37550804217656 0.7440982
51.388958446184795 0.74409485
51.40033970673879 0.74409103
51.41100690762202 0.7440879
51.42459547519684 0.7440846
51.43830376068751 0.74408114
51.449949371814725 0.7440779
51.46148368914922 0.74407446
51.47302090724309 0.7440712
51.48422231674194 0.7440676
51.49492608308792 0.7440643
51.50871607462565 0.74406075
51.521952156225844 0.74405754
51.53614176511765 0.74405396
51.55022421280543 0.7440505
51.564453438917795 0.74404716
51.575798686345415 0.7440438
51.58959901332855 0.7440401
51.60329823891322 0.7440365
51.61701554059982 0.74403334
51.6308342774709 0.74403036
51.64480152130127 0.74402714
51.65844380060832 0.7440239
51.66969776948293 0.74402076
51.683926633993785 0.74401736
51.6976375023524 0.7440138
51.70915246804555 0.74401057
51.723736906051634 0.7440074
51.73886081775029 0.744004
51.75270351966222 0.7440006
51.76659729480743 0.7439972
51.78022878567378 0.74399346
51.793617216746014 0.7439901
51.80761627753576 0.74398667
51.8195030728976 0.7439837
51.830739704767865 0.74398017
51.8411793033282 0.7439769
51.854950932661694 0.74397373
51.868207371234895 0.7439704
51.88184563716253 0.7439669
51.8957709868749 0.74396354
51.90937397480011 0.7439599
51.92332940896352 0.7439569
51.935223293304446 0.74395305
51.94692359368006 0.7439495
51.958387927214304 0.7439459
51.97194595336914 0.7439424
51.98529696067174 0.74393904
51.996893016497296 0.7439357
52.00835503737132 0.74393255
52.0196471730868 0.7439293
52.033570631345114 0.74392617
52.04678865273794 0.7439226
52.060482581456505 0.7439194
52.07388908863068 0.74391603
52.085434130827586 0.7439126
52.09934546947479 0.74390966
52.11270492474238 0.74390626
52.125917530059816 0.7439029
52.13919882376989 0.74389964
52.15292108853658 0.74389625
52.166375907262164 0.7438931
52.177219331264496 0.74388963
52.19057998259862 0.7438859
52.20409792661667 0.7438827
52.21825340986252 0.74387914
52.231951487064364 0.74387574
52.24309238592784 0.7438722
52.25450033744176 0.7438689
52.268150651454924 0.7438657
52.28199082215627 0.74386203
52.29375162521998 0.7438587
52.30479797919591 0.74385524
52.318395781517026 0.74385196
52.33035060962041 0.74384874
52.3415326833725 0.74384546
52.35293830235799 0.74384236
52.363562031586966 0.7438387
52.377333422501884 0.74383545
52.39136030276617 0.7438321
52.404527815183 0.74382883
52.41808609565099 0.74382544
52.433218105634054 0.74382216
52.44767354329427 0.74381906
52.46123741865158 0.7438154
52.47493332227071 0.743812
52.48873414595922 0.7438086
52.50077271064122 0.7438053
52.510961159070334 0.74380183
52.524824833869936 0.7437986
52.53875763018926 0.74379545
52.550903129577634 0.7437921
52.562307715415955 0.7437885
52.57623947858811 0.7437851
52.59003119071325 0.74378186
52.6038623213768 0.7437784
52.61743629376094 0.74377525
52.630914767583214 0.7437719
52.64216095606486 0.7437688
52.65529292821884 0.7437655
52.66863734722138 0.7437621
52.68335876862208 0.74375874
52.69689570665359 0.7437558
52.71017949581146 0.74375236
52.723610552151996 0.7437489
52.736421604951225 0.74374527
52.75041198730469 0.74374187
52.7639762878418 0.74373835
52.775469080607095 0.743735
52.787003270785014 0.7437317
52.79836928447087 0.74372834
52.80974504152934 0.743725
52.82098191976547 0.74372166
52.83226628303528 0.743718
52.845869894822435 0.7437146
52.859787142276765 0.74371135
52.873540278275804 0.74370795
52.88731858730316 0.7437045
52.90121217568716 0.74370134
52.912670342127484 0.74369806
52.92466771205266 0.743695
52.93837166627248 0.74369156
52.95187999010086 0.7436884
52.96343780755997 0.7436851
52.975011078516644 0.74368155
52.98699243068695 0.743678
52.99837485551834 0.74367464
53.01021825075149 0.7436713
53.02426884571711 0.743668
53.03739741245906 0.74366444
53.05115393002828 0.74366134
53.06447282234828 0.74365836
53.07488478422165 0.7436549
53.08822368780772 0.7436516
53.10181553761164 0.7436484
53.115309397379555 0.74364525
53.12882413466772 0.74364203
53.142490986982985 0.74363863
53.15491299629211 0.74363536
53.16791036923726 0.74363226
53.18041857083639 0.74362916
53.19431603749593 0.7436258
53.2072031378746 0.74362254
53.221014046669005 0.7436189
53.232465374469754 0.74361557
53.24362378120422 0.74361223
53.257229618231456 0.74360895
53.27019656101863 0.74360555
53.28179486592611 0.7436022
53.29317637681961 0.7435988
53.30462915500005 0.7435953
53.316257639726004 0.74359244
53.327835126717886 0.74358904
53.339346237977345 0.743586
53.35293945471446 0.7435823
53.36658659378688 0.74357903
53.37998293240865 0.7435758
53.39374547799428 0.7435725
53.404075384140015 0.743569
53.416130391756695 0.74356586
53.42917881409327 0.74356234
53.442998298009236 0.7435589
53.45675890445709 0.7435555
53.46776834328969 0.74355185
53.4808743874232 0.7435487
53.494563853740694 0.74354535
53.508536163965864 0.7435422
53.52221627632777 0.74353915
53.5336673895518 0.7435359
53.54539047876994 0.74353236
53.55891018311183 0.7435291
53.572051461537676 0.7435256
53.5827405055364 0.7435219
53.59600964387258 0.74351853
53.60940436522166 0.74351513
53.620816334088644 0.7435117
53.63428675731023 0.74350834
53.64799618721008 0.7435051
53.659571425120035 0.7435018
53.67093275388082 0.74349844
53.68255525430043 0.7434953
53.69566684961319 0.7434916
53.70956592957179 0.7434884
53.723187792301175 0.7434851
53.733832967281344 0.743482
53.745556712150574 0.7434784
53.756993516286215 0.7434749
53.76883738040924 0.74347204
53.780229552586874 0.74346864
53.79152428706487 0.74346524
53.80275646050771 0.7434617
53.81625285943349 0.7434583
53.82986660798391 0.74345493
53.84121058384577 0.74345154
53.852619139353436 0.7434481
53.86352917750676 0.743445
53.87712635199229 0.7434416
53.890770598252615 0.74343836
53.90694455305735 0.7434349
53.92073391675949 0.7434318
53.932432230313616 0.7434284
53.94399109284083 0.74342513
53.955266614755 0.74342173
53.96709510882695 0.74341863
53.980713204542795 0.74341536
53.99581033786138 0.7434121
54.0092590490977 0.7434087
54.022701803843184 0.7434054
54.03409308592479 0.7434021
54.04482703208923 0.743399
54.05567228794098 0.74339575
54.06902921994527 0.74339265
54.08229161898295 0.7433895
54.09360202550888 0.7433858
54.10471900304159 0.7433823
54.11598984797796 0.7433788
54.12734812895457 0.7433757
54.14055305322011 0.7433724
54.15394235452016 0.7433688
54.16758592128754 0.7433652
54.178561667601265 0.7433621
54.1902020573616 0.74335855
54.20166646639506 0.7433552
54.21286722024282 0.74335164
54.22724190553029 0.74334836
54.24105521440506 0.7433449
54.254833579063416 0.74334145
54.26868453820546 0.7433381
54.28214077154795 0.74333507
54.292029523849486 0.74333197
54.305527261892955 0.7433288
54.31904312769572 0.74332553
54.32970284223556 0.74332213
54.343594857056935 0.7433189
54.35759653250376 0.74331564
54.37100545565287 0.7433122
54.38131545384725 0.7433089
54.39271289507548 0.74330574
54.40631350278854 0.7433026
54.41940879424413 0.7432991
54.43046224514644 0.743296
54.44514391819636 0.7432928
54.4600626150767 0.74328965
54.47360729773839 0.7432862
54.48617292245229 0.743283
54.49763414462407 0.7432801
54.50898457368215 0.7432768
54.5205313205719 0.74327326
54.531886116663614 0.74327016
54.544365866978964 0.7432673
54.55795356432597 0.7432642
54.57127632300059 0.74326104
54.584595056374866 0.74325764
54.59628834327062 0.7432544
54.60958165725072 0.74325126
54.6234246412913 0.74324775
54.636573624610904 0.7432449
54.650114325682324 0.7432414
54.664307951927185 0.7432377
54.67811295191447 0.7432345
54.691687035560605 0.743231
54.70520124435425 0.74322796
54.718863038222 0.7432247
54.733803828557335 0.7432215
54.748120033740996 0.74321836
54.75990815162659 0.7432152
54.77149701118469 0.74321187
54.7833137512207 0.7432088
54.79616080522537 0.74320555
54.80677438577016 0.7432026
54.82131801048914 0.7431993
54.83505498568217 0.743196
54.84826985200246 0.7431931
54.861649962266284 0.7431896
54.87299549976985 0.7431864
54.88670258919398 0.7431833
54.90023757616679 0.7431801
54.91125917037328 0.7431767
54.924658846855166 0.7431735
54.938498961925504 0.7431702
54.94991016785304 0.74316704
54.96126268307368 0.74316376
54.97229522864024 0.7431603
54.985664800802866 0.7431569
54.99911618232727 0.7431535
55.011026402314506 0.7431504
55.02539724111557 0.74314696
55.0395719687144 0.74314356
55.05325416326523 0.7431402
55.06650675932566 0.74313706
55.07890251477559 0.74313354
55.09176102479299 0.7431304
55.10539751052856 0.7431271
55.11891276041667 0.7431238
55.13291838169098 0.74312085
55.14672753810883 0.74311775
55.16014552116394 0.7431146
55.17164301077525 0.7431111
55.182666063308716 0.7431082
55.196481851736706 0.7431046
55.209602971871696 0.7431014
55.22232633829117 0.74309814
55.23579438130061 0.7430947
55.24760648409526 0.7430915
55.26153069337209 0.74308836
55.274909170468646 0.743085
55.28895165125529 0.743082
55.30276671648026 0.7430787
55.31414307355881 0.74307495
55.324859364827475 0.7430715
55.338540240128836 0.74306834
55.353071892261504 0.743065
55.364485716819765 0.74306166
55.37572929064433 0.7430584
55.38737437725067 0.7430553
55.401027631759646 0.74305207
55.41471395889918 0.7430487
55.4265335838 0.7430454
55.440251938501994 0.7430421
55.453514266014096 0.7430389
55.46490717728933 0.74303555
55.47819472551346 0.7430327
55.491567222277325 0.7430296
55.50489075183869 0.7430264
55.51879984140396 0.7430228
55.53274777332942 0.74301946
55.54622989495595 0.7430163
55.55989282925923 0.7430129
55.5735119620959 0.74300957
55.58661384185155 0.74300647
55.60054243008296 0.74300283
55.6141254067421 0.7429995
55.62740906476974 0.74299604
55.64038908481598 0.7429929
55.65211746295293 0.74298954
55.66528832912445 0.7429863
55.67873307466507 0.74298316
55.692018405596414 0.7429798
55.706217137972516 0.74297637
55.71964059273402 0.742973
55.730965824921924 0.74296975
55.7441991408666 0.74296623
55.7555474003156 0.7429627
55.769370063145956 0.7429595
55.7831695040067 0.74295604
55.79689994653066 0.74295264
55.81054022312164 0.7429492
55.824327409267426 0.74294615
55.83894921541214 0.74294305
55.85295176903407 0.74294007
55.867604688803354 0.7429369
55.88166374762853 0.74293333
55.892469290892286 0.7429302
55.90390168031057 0.74292654
55.917495433489485 0.74292326
55.931223436196646 0.7429203
55.94470104376475 0.7429172
55.956120212872825 0.7429141
55.96837333838145 0.7429108
55.98277935584386 0.7429074
55.99647359450658 0.74290454
56.01049150228501 0.7429011
56.0243404229482 0.74289775
56.038013744354245 0.74289477
56.05152961413066 0.7428911
56.06544960339864 0.7428876
56.078824722766875 0.7428842
56.0900417526563 0.7428808
56.100959805647534 0.74287736
56.111443467934926 0.742874
56.12568202813466 0.7428708
56.14074130058289 0.7428675
56.154706005255385 0.7428643
56.1659123023351 0.74286103
56.17903876701991 0.7428577
56.19241450627645 0.7428543
56.20649925867716 0.7428513
56.21995407342911 0.74284804
56.231614633401236 0.7428447
56.24317057530085 0.74284136
56.25688626368841 0.74283814
56.27089102268219 0.74283475
56.28235675891241 0.74283135
56.293782726923624 0.7428282
56.305182031790416 0.7428248
56.31651957035065 0.74282134
56.32943229277929 0.74281853
56.34078083833059 0.74281543
56.352090386549634 0.74281204
56.366486175855 0.74280894
56.380368328094484 0.74280566
56.39502468109131 0.7428022
56.40646409193675 0.74279916
56.4179773290952 0.7427959
56.431804450352985 0.742793
56.445356674989064 0.74278975
56.45691422621409 0.7427865
56.46750415563584 0.7427834
56.481189235051474 0.7427799
56.4946374297142 0.7427766
56.508117679754896 0.7427732
56.52166442076365 0.7427701
56.53537282148997 0.74276686
56.54635579586029 0.7427637
56.55824004411697 0.74276054
56.57193075418472 0.7427572
56.5855920513471 0.74275374
56.59665455420812 0.74275035
56.607040242354074 0.742747
56.61845773061116 0.7427438
56.62994222640991 0.74274045
56.64119252761205 0.7427372
56.652127250035605 0.74273384
56.666487566630046 0.74273056
56.680112926165265 0.7427273
56.69515341122945 0.7427245
56.70929017861684 0.7427212
56.72417454719543 0.7427181
56.737677824497226 0.7427145
56.75133213996887 0.7427115
56.764887324968974 0.7427081
56.778400699297585 0.7427047
56.78989502588908 0.74270135
56.80162320137024 0.7426981
56.81237293481827 0.74269474
56.825566709041595 0.74269104
56.83914760748545 0.7426879
56.852881507078806 0.7426843
56.86678541898728 0.74268144
56.87997937997182 0.7426781
56.894653582572936 0.74267435
56.90868106285731 0.7426711
56.92057545979818 0.7426679
56.932097752889 0.7426648
56.943063378334045 0.7426615
56.95704966386159 0.7426581
56.97077460289002 0.7426551
56.98465498685837 0.7426521
56.998386987050374 0.742649
57.00980192025502 0.7426457
57.02180138429006 0.7426425
57.03327130476634 0.74263924
57.046900578339894 0.7426361
57.06046291192373 0.74263257
57.07345700263977 0.7426294
57.087326447168984 0.74262625
57.10149445931117 0.7426228
57.11494263410568 0.7426191
57.126029976209004 0.74261576
57.13776142199834 0.74261266
57.15144497553508 0.7426095
57.16520157257716 0.7426064
57.17871590852737 0.742603
57.19266372124354 0.7426
57.20568206707637 0.742597
57.21942443450292 0.7425936
57.23387213548025 0.7425902
57.24720197916031 0.7425865
57.25945799350738 0.7425834
57.27081550359726 0.74257994
57.28228402137756 0.7425768
57.29346000353495 0.74257344
57.30686771074931 0.74257016
57.32072119712829 0.7425667
57.33439249992371 0.7425633
57.34831571976344 0.7425602
57.36239484945933 0.74255717
57.376417036851244 0.74255383
57.39038735628128 0.7425504
57.404049984614055 0.74254715
57.418959176540376 0.74254405
57.43277575969696 0.7425409
57.44598780075709 0.7425377
57.45991354386012 0.74253446
57.47392154534658 0.7425312
57.485602005322775 0.74252796
57.49974392652511 0.7425246
57.51331862608592 0.7425212
57.52686665852865 0.7425182
57.53816452423732 0.7425148
57.55040576457977 0.7425114
57.56403340498606 0.7425085
57.575479666392006 0.74250525
57.58696134090424 0.7425022
57.60051243305206 0.74249905
57.615845719973244 0.7424958
57.62950044075648 0.74249285
57.64048497279485 0.7424895
57.65447779893875 0.7424866
57.665901970863345 0.742483
57.677178212006886 0.7424799
57.689156806468965 0.74247664
57.70285431543986 0.7424733
57.716356607278186 0.7424699
57.72961858908335 0.7424664
57.74329544305802 0.742463
57.75718507369359 0.7424598
57.77044375340144 0.7424567
57.78369299570719 0.7424533
57.79758311112722 0.74244994
57.81096359491348 0.7424464
57.82479705413183 0.74244356
57.83867401679357 0.7424405
57.85289340813954 0.7424376
57.86671992937724 0.7424342
57.87987726529439 0.7424313
57.893049983183545 0.7424283
57.90665831168493 0.7424249
57.92074726422628 0.7424217
57.934603114922844 0.7424184
57.946529845396675 0.74241495
57.960483475526175 0.7424117
57.97428172429402 0.74240834
57.988108627001445 0.7424052
58.00207790533702 0.742402
58.01567563215892 0.7423992
58.02919360001882 0.7423963
58.04243247906367 0.7423931
58.05595152378082 0.7423899
58.067626762390134 0.7423868
58.080789641539255 0.7423835
58.09472035566966 0.74237984
58.1080059448878 0.74237657
58.12156431277593 0.74237305
58.133135465780896 0.7423698
58.147067526976265 0.74236643
58.16073607603709 0.74236304
58.175487558046974 0.7423599
58.190889434019724 0.7423565
58.20440332094828 0.7423532
58.21595445871353 0.7423499
58.22945883274078 0.7423467
58.244019683202104 0.74234366
58.257666103045146 0.74234056
58.27171532313029 0.74233747
58.285175665219626 0.7423338
58.29980090856552 0.7423304
58.31298579772314 0.7423269
58.327263120810194 0.74232376
58.34122369289398 0.7423207
58.355240046978 0.7423174
58.366204686959584 0.7423143
58.379269965489705 0.7423111
58.393099343776704 0.74230784
58.406622449556984 0.74230486
58.420505567391714 0.74230164
58.434269559383395 0.7422984
58.44610050916672 0.74229544
58.45751605828603 0.74229205
58.47150711218516 0.742289
58.48528283039729 0.7422859
58.496567098299664 0.74228287
58.510648012161255 0.74227947
58.52418819268544 0.74227595
58.536912790934245 0.7422725
58.548660373687746 0.7422692
58.56006064017614 0.7422662
58.57188841899236 0.74226314
58.58338808616002 0.74226
58.59542968670527 0.74225646
58.60880611737569 0.7422531
58.622705618540444 0.74225026
58.63628926674525 0.7422471
58.64792017141978 0.7422439
58.660201251506805 0.7422406
58.67227600415548 0.74223745
58.6869931379954 0.7422342
58.700598708788554 0.742231
58.71256421009699 0.74222785
58.72405185302099 0.7422246
58.73469553788503 0.74222136
58.748656864960985 0.742218
58.762046575546265 0.74221456
58.77690319220225 0.74221134
58.79065705537796 0.7422081
58.801808937390646 0.742205
58.813376144568124 0.7422021
58.826813232898715 0.742199
58.840707914034525 0.7421959
58.854490959644316 0.74219286
58.86601739724477 0.7421899
58.87962916692098 0.74218667
58.89451243082682 0.7421836
58.90809669097265 0.7421802
58.92143077850342 0.7421769
58.93328731060028 0.7421738
58.94460537830989 0.7421706
58.956471200784044 0.7421671
58.96970596710841 0.742164
58.98349612553914 0.74216086
58.99718113342921 0.74215746
59.01136674086253 0.7421542
59.02466247876485 0.7421511
59.03489192326864 0.74214786
59.046025629838304 0.7421444
59.05962955554326 0.74214077
59.073010659217836 0.7421374
59.084596224625905 0.7421343
59.09581079483032 0.74213123
59.10675172408422 0.7421281
59.12102323770523 0.74212486
59.13436873356501 0.7421218
59.14603321949641 0.74211854
59.157327218850455 0.74211544
59.17070692380269 0.74211234
59.182411567370096 0.742109
59.19561957120895 0.7421057
59.20893235603968 0.74210256
59.22214084863663 0.74209905
59.23672670523326 0.74209595
59.25047936836879 0.74209285
59.26376988887787 0.74208945
59.27526683807373 0.7420864
59.28542861143748 0.742083
59.29877076546351 0.7420798
59.31322040557861 0.7420766
59.326960349082945 0.74207306
59.338872555891676 0.74207
59.35255742470424 0.7420666
59.36603221893311 0.7420637
59.377328328291576 0.7420605
59.39039461215337 0.74205697
59.404013419151305 0.74205387
59.41756561597188 0.7420505
59.42882005771001 0.7420472
59.44014406998952 0.7420439
59.45429836511612 0.7420406
59.468452159563704 0.7420375
59.48227840264638 0.7420345
59.49588166475296 0.7420312
59.50917166074117 0.74202776
59.52341992457708 0.74202466
59.537662863731384 0.7420215
59.55136632124583 0.7420185
59.56507289012273 0.7420151
59.578285137812294 0.74201196
59.59189148346583 0.742009
59.60526983737945 0.7420059
59.61896560192108 0.74200267
59.63242028156916 0.7419996
59.64321060975393 0.74199647
59.656404348214465 0.7419933
59.66953857739767 0.7419899
59.68062524398168 0.7419867
59.69127335151037 0.74198323
59.703502472241716 0.74198014
59.71561357180278 0.7419767
59.72883792320887 0.7419735
59.74214629332224 0.74197054
59.7559515953064 0.74196714
59.769389573733015 0.7419639
59.783096138636274 0.7419605
59.79469509124756 0.74195695
59.80660440921783 0.7419538
59.81817769209544 0.7419508
59.829376459121704 0.7419475
59.84069820245107 0.74194425
59.8521318713824 0.74194086
59.86359360218048 0.74193764
59.875114854176836 0.74193454

==> chapter3-out_momentum.txt <==
0.0 0.7605332
6.279294613997141 0.7126975946483951
12.537800502777099 0.6659078717528204
18.812376296520235 0.6441488615244438
25.103528114159904 0.6297221149462426
31.39276563723882 0.6187495936909954
37.67050604820251 0.6097625847715293
43.951704903443655 0.6020561105078538
50.21617384751638 0.5952399675575539
56.49052848815918 0.5890762715480757
62.76158529520035 0.5834094361523072


==> chapter3-out_online.txt <==
0.0 0.76053286
3.755303609371185 0.7417615167241961
7.5105590462684635 0.7146363075885173
11.257236913839977 0.6971968547414554
15.00257531007131 0.6844835894495535
18.757676136493682 0.6745438703645817
22.498030026753742 0.6664145032395741
26.24336144924164 0.6595513010296649
29.994174818197887 0.6536180575950945
33.72043513854344 0.648393406218362
37.45657126903534 0.6437244356948809
41.18830715020498 0.6395014804655607
44.923642019430794 0.6356434620402185
48.66160134871801 0.6320889067858974
52.402825593948364 0.6287902004427498
56.14218482573827 0.6257097866745889
59.87993537187576 0.6228175654742849

==> chapter3-out_sgd.txt <==
0.0 0.76053286
0.013184475898742675 0.7603279
0.1489081343015035 0.75978357
0.28363264799118043 0.75923437
0.42128744920094807 0.7586625
0.5579079270362854 0.7581202
0.6971556305885315 0.75760615
0.8358785351117451 0.75707716
0.9706982851028443 0.7565476
1.1086856802304585 0.7560457
1.245510462919871 0.7555543
1.3814122597376506 0.7550789
1.5162644386291504 0.7546087
1.6562234918276468 0.7541256
1.7931705792744954 0.7536522
1.9301849842071532 0.7532055
2.0654961347579954 0.7527664
2.2042887528737385 0.75230235
2.340867801507314 0.7518599
2.4742423415184023 0.7514388
2.6127676804860434 0.7510146
2.750869365533193 0.75058264
2.8883399248123167 0.75013363
3.0233702937761944 0.7497034
3.157351183891296 0.74926764
3.2924946665763857 0.74884707
3.4315038601557415 0.74842817
3.569349201520284 0.7480016
3.708635397752126 0.74757546
3.8456631739934286 0.7471791
3.982979865868886 0.7467669
4.12098167737325 0.7463803
4.25624281167984 0.74600667
4.3902343034744264 0.74562407
4.526025847593943 0.74524057
4.6635988036791485 0.74485743
4.7999878287315365 0.74448234
4.939334897200267 0.7441066
5.076025116443634 0.74371916
5.213421257336934 0.74336135
5.350984605153402 0.74298674
5.489541006088257 0.74261856
5.633434402942657 0.7422664
5.781111268202464 0.74190336
5.9257042368253074 0.74154156
6.073151727517446 0.7411705
6.217372425397238 0.7408285
6.362427989641826 0.7404924
6.50538322130839 0.74013656
6.649817534287771 0.7397803
6.795154404640198 0.7394242
6.938445202509562 0.7390658
7.079867156346639 0.73871976
7.2302236994107565 0.738388
7.400022598107656 0.7380437
7.565758923689525 0.73774076
7.732229030132293 0.7374116
7.900280451774597 0.7370769
8.0716841340065 0.7367546
8.238266368707022 0.7364272
8.404701626300811 0.7361005
8.573195004463196 0.7357839
8.736618169148763 0.7354647
8.903367098172506 0.73518234
9.070841789245605 0.73487
9.240540111064911 0.7345669
9.409781948725383 0.7342608
9.576340953509012 0.73396283
9.741813445091248 0.7336636
9.910914929707845 0.7333553
10.07742120027542 0.7330581
10.244734195868174 0.7327655
10.411005119482676 0.7324664
10.577619834740956 0.7321611
10.7420658826828 0.7318684
10.909334190686543 0.73156977
11.077018598715464 0.7312879
11.246390954653423 0.730991
11.411446146170299 0.7306974
11.580136692523956 0.73041445
11.746225174268087 0.73013
11.91554901599884 0.72985095
12.08604040145874 0.7295657
12.254242626825969 0.7292828
12.422406808535259 0.72899574
12.589301220575969 0.72872674
12.756676999727885 0.7284367
12.925279760360718 0.7281546
13.092781662940979 0.7278814
13.259197103977204 0.7276285
13.427222228050232 0.72734976
13.593134633700053 0.72708184
13.759091262022654 0.72680867
13.9270454565684 0.7265274
14.092624795436858 0.72626275
14.221843779087067 0.7270875
14.390050983428955 0.7268207
14.556558907032013 0.72656256
14.721286129951476 0.7263102
14.886910800139109 0.7260697
15.055605216821034 0.7258074
15.222977010409037 0.72555274
15.391967991987864 0.7252966
15.559077906608582 0.7250373
15.72627638578415 0.72479415
15.895624939600626 0.72454596
16.066422287623087 0.7242923
16.23293140331904 0.724045
16.400522617499032 0.7238054
16.568599339326223 0.7235604
16.73528437614441 0.72331476
16.901589198907217 0.7230733
17.07026608387629 0.72282636
17.238545246918996 0.7225745
17.405713427066804 0.7223288
17.574441560109456 0.7220901
17.74340111017227 0.72184944
17.91146337191264 0.7216165
18.07984752257665 0.72139144
18.24685283501943 0.7211596
18.41404705842336 0.7209262
18.579604903856914 0.7206937
18.747807836532594 0.7204609
18.913769658406576 0.72024155
19.08067114750544 0.7200034
19.2474590977033 0.7197727
19.413899250825246 0.7195356
19.58010026613871 0.7193098
19.74774719874064 0.71909386
19.91468116044998 0.71886456
20.08067253828049 0.7186297
20.24695658683777 0.7183998
20.41451815366745 0.7181705
20.583249179522195 0.7179475
20.750120810667674 0.7177269
20.91627128124237 0.7175066
21.08364817301432 0.7172939
21.251535880565644 0.7170803
21.41898250579834 0.71686363
21.587278719743093 0.7166585
21.755511891841888 0.7164358
21.922969098885854 0.7162232
22.09158758322398 0.7160221
22.258043257395425 0.71580166
22.42211192448934 0.71558785
22.591378152370453 0.7153894
22.7593198855718 0.7151842
22.927713819344838 0.71498257
23.0960897286733 0.7147837
23.259857177734375 0.71457815
23.427818628152213 0.71437836
23.596864569187165 0.7141802
23.76474133729935 0.7139808
23.931555783748628 0.7137848
24.098924469947814 0.7135868
24.265423560142516 0.7133887
24.43185775677363 0.7131823
24.601545838514962 0.7129765
24.76994117895762 0.7127723
24.938195554415383 0.7125645
25.105580739180247 0.71237075
25.27430795033773 0.71217084
25.440527665615082 0.71197283
25.60734398762385 0.71176815
25.776768902937572 0.71158546
25.943663807710013 0.71138954
26.11182953516642 0.7111915
26.277795521418252 0.71099824
26.444673057397207 0.71080565
26.612007061640423 0.7106195
26.774868869781493 0.7104258
26.940738638242085 0.7102409
27.107948899269104 0.71004176
27.275570130348207 0.70985323
27.43964829444885 0.70965827
27.60855081876119 0.70946753
27.77706527709961 0.7092905
27.944063778718313 0.70910525
28.11005247036616 0.70891887
28.277234748999277 0.70873344
28.44542500178019 0.7085464
28.612267231941225 0.7083626
28.77939603328705 0.7081771
28.945709343751272 0.7080003
29.112539025147758 0.70782536
29.28068443139394 0.7076418
29.4470099012057 0.70745856
29.61622165441513 0.7072861
29.785733306407927 0.707107
29.915717244148254 0.7084256
30.07892128229141 0.7082547
30.248042154312134 0.7080761
30.412930834293366 0.7079038
30.58163024187088 0.7077373
30.74933913946152 0.70756656
30.915474832057953 0.7073942
31.081744639078774 0.70721656
31.2522451877594 0.70704156
31.419936633110048 0.70685756
31.587608873844147 0.7066839
31.75598737796148 0.70650536
31.921220914522806 0.70633894
32.08863852818807 0.7061754
32.255367922782895 0.7060057
32.42424737215042 0.7058284
32.591514293352766 0.7056615
32.76108583609263 0.7054937
32.928294257322946 0.7053237
33.09442809025447 0.70515573
33.26009829839071 0.70498306
33.420641497770944 0.70481664
33.58985410928726 0.70464796
33.75786020358404 0.7044834
33.92390275001526 0.7043191
34.09040195147197 0.7041559
34.25751823981603 0.70399415
34.4248543659846 0.7038259
34.592672646045685 0.7036616
34.7599423289299 0.7035
34.926747647921246 0.70333594
35.095782307783765 0.7031729
35.264072902997334 0.7030173
35.42861727873484 0.7028635
35.59686812559764 0.70270854
35.76649656693141 0.7025428
35.932523282368976 0.70239145
36.100038929780325 0.7022309
36.26961185932159 0.70206743
36.43442487716675 0.70190257
36.60179963111877 0.7017421
36.77041304111481 0.7015822
36.938480297724404 0.70142287
37.10681875149409 0.7012634
37.275648971398674 0.70111334
37.44418193499247 0.70094967
37.61430229345957 0.70079577
37.784971662362416 0.700642
37.95286133289337 0.70048624
38.11788081328074 0.7003347
38.28693109750748 0.7001864
38.45169539054235 0.70002955
38.61920524835587 0.6998802
38.788683116436005 0.6997239
38.95675218900045 0.6995757
39.12544198830923 0.69942313
39.29680470228195 0.6992757
39.46472291549047 0.699128
39.63165796200435 0.6989802
39.79718284606933 0.6988248
39.96743107239406 0.69868076
40.13631660938263 0.6985307
40.30555028120677 0.698383
40.47495727141698 0.6982344
40.64114232858022 0.6980889
40.80588733752568 0.6979383
40.974216270446775 0.69779485
41.14096786181132 0.697647
41.30798988342285 0.6974987
41.47491786877314 0.69735634
41.643149212996164 0.697212
41.811947361628214 0.6970682
41.98033460378647 0.6969263
42.14889481067657 0.6967777
42.31472088098526 0.6966351
42.48076246579488 0.6964948
42.64793819586436 0.69635034
42.81674413283666 0.6962119
42.98324700593948 0.6960723
43.15084855159124 0.69593126
43.31772529681523 0.69579923
43.48302012681961 0.6956616
43.64998106559118 0.6955204
43.814937488238016 0.6953854
43.98189029296239 0.6952498
44.1497958779335 0.69510716
44.31850119829178 0.6949689
44.484372401237486 0.6948275
44.65253173112869 0.6946907
44.82094186147054 0.6945501
44.988754359881085 0.69441265
45.15664337476095 0.69428
45.326940433184305 0.6941411
45.49869731267293 0.694
45.62712035179138 0.694451
45.79507682323456 0.6943178
45.96281280517578 0.69418484
46.133322298526764 0.69404626
46.29930110772451 0.6939093
46.46876600980759 0.6937773
46.63481684525808 0.69364583
46.80261688629786 0.69351846
46.970456790924075 0.69338346
47.136593051751454 0.69324344
47.304519124825795 0.69311494
47.4726062297821 0.69298637
47.6377654115359 0.69285965
47.80433886448542 0.6927266
47.969960832595824 0.6925982
48.1393980662028 0.6924698
48.30782165924708 0.6923375
48.47727166016897 0.6922018
48.64428110520045 0.6920679
48.80971775452296 0.6919436
48.974378017584485 0.69182074
49.143443914254505 0.6916893
49.30720096031825 0.69156545
49.47562531630198 0.69144106
49.64398864905039 0.69131285
49.80977642933528 0.6911862
49.97853924036026 0.6910614
50.148987058798475 0.690937
50.31939788262049 0.6908109
50.488123993078865 0.69068664
50.65464975436529 0.69056416
50.82020278374354 0.6904329
50.987220629056296 0.6903101
51.15285538037618 0.6901851
51.319479711850484 0.69005585
51.48974239031474 0.68993115
51.65559710264206 0.68981093
51.8244416197141 0.6896868
51.990587174892426 0.6895613
52.15888628562291 0.6894352
52.32563283443451 0.6893117
52.49198993047079 0.6891892
52.65686591466268 0.68906534
52.82493803898493 0.6889395
52.99433331092199 0.6888194
53.16217630704244 0.68869543
53.32835869789123 0.68857604
53.49429455200831 0.6884571
53.660406525929766 0.68833095
53.82657059431076 0.68821496
53.99551975329717 0.6880963
54.163498767217 0.6879772
54.3288415034612 0.68785274
54.497692942619324 0.6877391
54.664770070711775 0.6876195
54.830256859461464 0.6874971
54.99793734550476 0.6873742
55.16628400087357 0.68725675
55.33539614280065 0.68713695
55.50419306357701 0.68701744
55.669762059052786 0.6869043
55.83893249034882 0.68678725
56.006285496552785 0.6866719
56.173583908875784 0.68655545
56.34145882129669 0.68643963
56.50931657950083 0.68632185
56.67700097163518 0.6862066
56.84373478492101 0.6860932
57.0124071319898 0.6859705
57.178646715482074 0.68585163
57.347072760264076 0.68573594
57.51569867134094 0.6856161
57.68535709778468 0.68549705
57.8518653233846 0.6853794
58.02088864247004 0.6852676
58.18490613301595 0.6851574
58.35011748472849 0.68504477
58.51573991378148 0.6849333
58.684206366539 0.68481773
58.851946655909224 0.68470603
59.02106817960739 0.6845872
59.1884725689888 0.6844773
59.35865757465363 0.6843726
59.5275932431221 0.68425995
59.69579458236694 0.6841516
59.863350264231364 0.6840451

==> chapter3-pandor_batch.txt <==
0.0 0.7666539
0.008827181657155354 0.7666539
0.01677849292755127 0.7666212
0.024574307600657146 0.76658887
0.032468871275583906 0.7665573
0.04020396868387858 0.7665239
0.0479803721110026 0.76649094
0.05525261561075846 0.7664586
0.06154473225275676 0.76642525
0.07200296719868977 0.76639223
0.07913639942804972 0.7663599
0.08603516022364298 0.766327
0.09257741371790568 0.7662943
0.09836603005727132 0.7662628
0.10531038443247477 0.76622975
0.11149465640385946 0.76619697
0.1185707688331604 0.7661655
0.12545639673868816 0.76613337
0.13170289595921833 0.76610035
0.13766310214996338 0.7660685
0.14550702174504598 0.7660362
0.15356213251749676 0.7660041
0.1611740469932556 0.76597214
0.16922385692596437 0.76593876
0.17723788022994996 0.765906
0.18538289070129393 0.7658746
0.19364404678344727 0.7658415
0.20162312189737955 0.76580775
0.20943624178568523 0.7657759
0.2176149805386861 0.76574314
0.22534532546997071 0.76571137
0.23326547145843507 0.7656785
0.2411051909128825 0.765646
0.2489303668340047 0.7656129
0.2567302982012431 0.76558
0.26451651255289715 0.765548
0.27214805285135907 0.76551545
0.2799988667170207 0.7654832
0.2877744833628337 0.76544994
0.29563942750295 0.7654181
0.30342496633529664 0.7653861
0.3112742781639099 0.7653535
0.3192410151163737 0.76532114
0.3269624789555868 0.76529
0.33474409580230713 0.76525646
0.34531355698903404 0.7652238
0.3519064386685689 0.76519203
0.3585105816523234 0.76515996
0.3658852934837341 0.7651278
0.37366679509480794 0.765095
0.38144151369730633 0.7650628
0.3892567753791809 0.76502967
0.3970858057339986 0.76499796
0.40478017727533977 0.7649657
0.41315611600875857 0.76493394
0.4210876027743022 0.7649021
0.4289633591969808 0.76486963
0.43688716491063434 0.7648381
0.44518606265385946 0.76480603
0.45333841641743977 0.76477444
0.461749013264974 0.76474184
0.469943364461263 0.7647107
0.4787887175877889 0.7646795
0.48710459073384604 0.7646473
0.49544514815012614 0.7646151
0.5031611839930217 0.764584
0.5108395218849182 0.764552
0.51857488155365 0.7645194
0.5259012420972188 0.7644879
0.5340434153874715 0.76445574
0.541931398709615 0.7644242
0.5496004819869995 0.76439166
0.5570977489153545 0.76435965
0.5651354312896728 0.76432794
0.5729328513145446 0.7642966
0.5809919754664103 0.7642648
0.5887685775756836 0.76423377
0.5965817173322042 0.7642019
0.6044669071833293 0.7641697
0.6127265652020772 0.7641381
0.6224552392959595 0.7641058
0.62956383228302 0.7640748
0.6372973680496216 0.7640427
0.6450011134147644 0.7640104
0.9961778362592061 0.7626256
1.004427142937978 0.76259375
1.0126844803492228 0.76256275
1.0205947518348695 0.76253104
1.0289191126823425 0.7624999
1.0374855836232504 0.76246804
1.0462653199831644 0.7624364
1.0542116324106852 0.762406
1.9679881572723388 0.75860596
1.9759592294692994 0.7585772
1.9840147455533346 0.75854623
1.9917019526163737 0.7585164
2.0013453006744384 0.75848705
2.0091989994049073 0.7584569
2.0169307788213096 0.7584279
2.9803353190422057 0.7548617
2.988216177622477 0.7548336
2.9959426403045653 0.75480664
3.00492525100708 0.75477856
3.012804623444875 0.75474995
3.020658254623413 0.7547223
3.028788407643636 0.7546937
3.992437235514323 0.7512202
4.00037917693456 0.75119305
4.00811706384023 0.7511658
4.016129501660665 0.7511388
4.0238874117533365 0.75111264
4.031541009744008 0.7510852
4.039483348528544 0.751059
4.983073349793752 0.74783194
4.9907925168673195 0.7478068
4.998272848129273 0.7477807
5.005808488527934 0.7477554
5.013564229011536 0.74772984
5.99799378712972 0.7444633
6.006152665615081 0.74443877
6.014157950878143 0.7444145
6.0224773367246 0.7443912
6.9998563925425215 0.7412924
7.007862726847331 0.7412695
7.015704166889191 0.7412464
7.997573713461558 0.7383499
8.005490378538768 0.73832834
8.013280165195464 0.73830575
8.99608252843221 0.7355713
9.004055285453797 0.73555034
9.98678051630656 0.732946
9.994675282637278 0.7329252
10.002517449855805 0.7329042
10.010333422819773 0.73288363
10.48422992626826 0.7316621
10.492048466205597 0.73164195
10.499898270765941 0.73162144
10.734154697259267 0.73101896
10.96865090529124 0.73042065
10.976628792285918 0.7304
10.985022489229838 0.73038065
10.992944570382436 0.73036045
11.001299099127452 0.73034024
11.999337844053905 0.72786164
12.00724249680837 0.72784334
12.015128246943156 0.72782433
12.022906724611918 0.7278055
12.995489327112834 0.72549623
13.004175488154093 0.7254777
13.973284022013347 0.7232211
13.98064308166504 0.72320396
13.987211016813914 0.72318614
13.994127070903778 0.7231685
14.00096122821172 0.7231506
14.008794669310252 0.72313315
14.981569294134776 0.7209928
14.9894788980484 0.7209756
14.99748330116272 0.7209581
15.00529939730962 0.72094196
15.013130104541778 0.72092485
15.02117387453715 0.72090787
15.997225403785706 0.71886134
16.00499738852183 0.71884567
16.012907898426057 0.71882915
16.020822115739186 0.71881264
16.02882752021154 0.7187958
16.986118551095327 0.7168254
16.995890458424885 0.7168098
17.003235308329263 0.7167934
17.01123201052348 0.71677834
17.019341472784678 0.716762
17.026997562249502 0.71674794
17.94340840180715 0.7149361
17.951390107472736 0.7149208
17.95929916302363 0.71490484
17.967292241255443 0.71488935
17.977491128444672 0.71487445
17.98539166847865 0.7148595
17.993166943391163 0.7148438
18.001021460692087 0.71482897
18.008817386627197 0.7148144
18.016649623711903 0.71479934
18.988015480836232 0.71296
18.995990534623463 0.7129454
19.003820943832398 0.7129314
19.011589312553404 0.71291715
19.954072233041128 0.71116704
19.960719752311707 0.71115285
19.966837000846862 0.7111391
19.973710719744364 0.7111253
19.981637795766193 0.71111107
19.989750210444132 0.7110962
19.99778569539388 0.7110828
20.005671358108522 0.711069
20.013782648245492 0.7110563
20.56585683027903 0.71003044
20.573654548327127 0.7100176
20.581431265672048 0.71000344
20.589211829503377 0.70998895
20.59706159432729 0.7099751
20.60717320839564 0.70996094
20.614100337028503 0.709946
20.621886372566223 0.70993215
20.62936160961787 0.7099181
20.63730349143346 0.70990396
20.645219767093657 0.7098902
20.652718035380044 0.7098765
20.65938004652659 0.7098625
20.665796625614167 0.70984906
20.673559081554412 0.70983464
20.68141216437022 0.7098212
20.689318720499674 0.70980716
20.697165175278982 0.7097934
20.705172797044117 0.7097805
20.712922112147012 0.7097664
20.720727666219076 0.7097523
20.72856063445409 0.7097377
20.736596552530923 0.70972323
20.744691956043244 0.70970887
20.753005194664002 0.70969516
20.76105275551478 0.7096812
20.768714785575867 0.70966744
20.776602820555368 0.70965296
20.78447051445643 0.7096399
20.792060983181 0.7096261
20.799711362520853 0.70961225
20.807709193229677 0.70959824
20.815745274225872 0.7095843
20.82381167411804 0.70957
20.831840431690217 0.7095563
20.839940444628397 0.7095435
20.848082053661347 0.7095296
20.855857773621878 0.7095156
20.863768911361696 0.70950276
20.87140177488327 0.70948964
20.87911424636841 0.70947605
20.88969006538391 0.70946205
20.897884345054628 0.70944756
20.90586265325546 0.7094338
20.913859820365907 0.70941985
20.921668020884194 0.7094057
20.929687440395355 0.7093918
20.93761353890101 0.7093776
20.945539609591165 0.70936376
20.953495637575784 0.7093489
20.961208629608155 0.7093349
20.96866404612859 0.7093219
20.975245169798534 0.70930773
20.981872053941093 0.70929396
20.98842482964198 0.7092801
20.99521041313807 0.70926684
21.001177724202474 0.7092534
21.009172411759696 0.7092405
21.017313559850056 0.7092263
21.025932617982228 0.709213
21.033920407295227 0.7091992
21.9818333586057 0.70757496
21.99164605140686 0.70756173
21.999487924575806 0.70754856
22.007189480463662 0.70753616
22.015210858980815 0.7075237
22.982894583543143 0.70589614
22.99067267974218 0.70588326
22.99856561422348 0.70587
23.006388103961946 0.7058574
23.989285775025685 0.70426744
23.99516932964325 0.7042552
24.00198152860006 0.7042425
24.00841522614161 0.70423025
24.97674781481425 0.7027122
24.984700016180675 0.7027004
24.992498858769736 0.70268816
25.00036111275355 0.70267624
25.00811738173167 0.7026637
25.015835706392924 0.7026514
25.988389341036477 0.7011667
25.99620812733968 0.7011548
26.004130876064302 0.70114326
26.012110884984335 0.70113176
26.988408744335175 0.69969904
26.99601316054662 0.69968784
27.004023738702138 0.6996759
27.011846884091696 0.69966465
27.99178791840871 0.69824934
27.999683678150177 0.6982385
28.007720259825387 0.69822747
28.015475046634673 0.6982159
28.98122584025065 0.6968479
28.989164078235625 0.6968377
28.99707361459732 0.69682753
29.00502084096273 0.6968168
29.985277859369912 0.6954964
29.992928250630698 0.69548607
30.00100594361623 0.6954753
30.973850242296855 0.69418114
30.981603586673735 0.6941708
30.9898401816686 0.6941598
30.997601290543873 0.69414866
31.004844705263775 0.69413865
31.9888188123703 0.6928422
31.996398691336314 0.6928322
32.004179215431215 0.69282204
32.996311620871225 0.6915617
33.003492279847464 0.6915524
33.01095145146052 0.6915425
33.983174391587575 0.69031495
33.99098355372747 0.69030523
33.9991317152977 0.69029653
34.00707490046819 0.6902868
34.986381924152376 0.689109
34.994221075375876 0.6890997
35.00209030707677 0.6890909
35.98297953208287 0.68793297
35.991042375564575 0.68792355
35.9989675283432 0.6879144
36.00695502758026 0.6879054
36.99738920927048 0.6867837
37.004926053682965 0.68677527
37.01251349051793 0.6867664
37.02029889822006 0.6867579
37.99659223953883 0.6855936
38.00480750004451 0.6855852
38.012899573644 0.6855768
38.993845812479655 0.6844512
38.99984587430954 0.68444306
39.0068568110466 0.68443507
39.01359728574753 0.68442637
39.02131644487381 0.68441814
39.02922576665878 0.6844099
39.06084249019623 0.6843754
39.98964510361353 0.6833801
39.997590851783755 0.6833716
40.00690296490987 0.6833634
40.97401008605957 0.68238634
40.98197864294052 0.6823787
40.98986138900121 0.68237036
40.99756346940994 0.6823625
41.00530925989151 0.6823542
41.0132719874382 0.68234646
41.79020302693049 0.68155974
41.798573923110965 0.6815516
41.80660596688588 0.6815438
41.81440822283427 0.68153644
41.82216133673986 0.68152857
41.83051739931106 0.6815201
41.83827951351802 0.68151265
41.84656147162119 0.6815049
41.854438757896425 0.68149674
41.86237706343333 0.68148804
41.870500071843466 0.6814804
41.878361558914186 0.6814723
41.88642046451569 0.68146425
41.89456993341446 0.6814562
41.902941656112674 0.6814486
41.910785969098406 0.6814408
41.91844943364461 0.68143284
41.92611354192098 0.68142474
41.933995338280994 0.68141663
41.941869799296065 0.6814088
41.949700224399564 0.6814011
41.957493650913236 0.68139327
41.965315457185106 0.6813853
41.97317726214727 0.68137777
41.98107446432114 0.6813702
41.988243289788564 0.6813629
41.99616107543309 0.68135506
42.003987717628476 0.6813468
42.998051722844444 0.6803673
43.005673650900526 0.6803597
43.989873957633975 0.679417
43.99609829982122 0.6794092
44.00567770799001 0.679402
44.012724947929385 0.67939514
44.9868817726771 0.6784609
44.994674297173816 0.6784539
45.00254023869832 0.67844635
45.010525381565095 0.67843896
45.96860322157542 0.6775542
45.97697403033575 0.6775469
45.985811626911165 0.67754054
45.99452258745829 0.6775334
46.00323750575384 0.67752624
46.0110207994779 0.67751926
46.98912269671758 0.6766214
46.99600550333659 0.6766152
47.00213888883591 0.67660797
47.475188342730206 0.67617
47.4819550315539 0.67616236
47.48878943522771 0.67615545
47.55981103976568 0.67607915
47.56668461958567 0.6760717
47.992477436860405 0.6756518
48.000233201185864 0.6756447
48.008376423517866 0.6756376
48.98711795806885 0.674732
48.99366354544957 0.6747257
48.999772620201114 0.67471904
49.00647869507472 0.67471194
49.0123832821846 0.6747054
49.01914656162262 0.67469776
49.025857543945314 0.674691
49.03243631919225 0.6746847
49.04022045930227 0.6746777
49.99150431553523 0.67387724
49.99934774637222 0.6738708
50.00724310080211 0.67386496
50.01510922114054 0.67385864
50.98418778578441 0.6730585
50.99208706219991 0.67305243
50.99999490976334 0.6730462
51.007950468858084 0.67303944
51.01602036555608 0.67303294
51.98829631408056 0.6722217
51.996037173271176 0.672215
52.00349315007528 0.6722088
52.99371716578801 0.67138237
53.001578040917714 0.6713764
53.00944719314575 0.6713704
53.99477152029673 0.6705963
54.0028095126152 0.67059046
54.01078895330429 0.67058486
54.98859975735346 0.669829
54.99638022581736 0.66982293
55.00422176917394 0.6698171
55.97082617282867 0.6690878
55.97888799508413 0.66908157
55.9869633714358 0.66907555
55.99494896729787 0.6690695
56.00273900826772 0.6690637
56.98620347181956 0.6683168
56.994182753562924 0.66831124
57.002139671643576 0.6683055
57.009868633747104 0.6682998
57.017871260643005 0.6682936
57.988177291552226 0.6675862
57.99586177269618 0.6675802
58.00372080405553 0.66757417
58.98799577554067 0.6668245
58.99655746618907 0.66681874
59.004478605588275 0.66681343
59.975838394959766 0.66612977
59.98377152283987 0.66612476
59.99158851703008 0.6661188
59.999545502662656 0.66611326
60.00734301408132 0.6661079


==> chapter3-pandor_momentum.txt <==
0.0 0.76681566
4.657138244311015 0.6715298671171934
9.331475047270457 0.6230177156902489
14.017755321661632 0.6068386624170705
18.71299314101537 0.596941243938972
23.40602150360743 0.5897122151484786
28.07264369726181 0.5839253852335835
32.76020789941152 0.5790199657704135
37.44121410449346 0.5746939371007553
42.11116111278534 0.5707664603520316
46.79706045389175 0.5671210786688451
51.44839510917664 0.5636786729463429
56.112862610816954 0.5603830665410807
60.78722029527028 0.5571928224447587

==> chapter3-pandor_online.txt <==
0.0 0.7666539
3.003063456217448 0.6989989971744205
5.959850311279297 0.6507811294476842
8.891146731376647 0.6320922846462647
11.81245371500651 0.6208861639271542
14.733575383822123 0.6129525305157515
17.64715300401052 0.6068137951473991
20.570807373523714 0.6017938493725763
23.484829811255135 0.5975313426428447
26.41487511396408 0.5938121298765676
29.34604674577713 0.5904995304567421
32.2791685461998 0.5875012903210087
35.196376117070514 0.5847523656733149
38.1201361099879 0.5822052524151544
41.032788256804146 0.5798242541067761
43.95738141934077 0.5775818904025782
46.88948712746302 0.5754565748316194
49.82020681301753 0.5734310516363519
52.74620389143626 0.5714913157575762
55.66771119435628 0.5696258493058195
58.59699430068334 0.567825065349566
61.536041871706644 0.5660809033800351




==> chapter3-pandor_sgd.txt <==
0.0 0.7666539
0.01050409475962321 0.7668422
0.174271297454834 0.76370394
0.33705407778422036 0.7606301
0.498516317208608 0.75765175
0.6605164051055908 0.7547569
0.8238745053609212 0.7519351
0.9873924851417542 0.7492431
1.148480272293091 0.7466834
1.3094133098920187 0.7442292
1.4717312018076578 0.74168986
1.6333602905273437 0.7393014
1.7959583163261414 0.73699576
1.958704948425293 0.7347701
2.1189096132914225 0.73268414
2.282297070821126 0.7305415
2.4449100136756896 0.7285198
2.606813855965932 0.72667986
2.7726882020632426 0.72478384
2.9353031754493712 0.7229319
3.09696098168691 0.72109777
3.260472385088603 0.7193387
3.422745140393575 0.7176142
3.5851831634839377 0.7159774
3.7481449484825133 0.7143825
3.914275574684143 0.7127737
4.075492747624716 0.7112131
4.238927618662516 0.709723
4.401861548423767 0.70821714
4.568198494116465 0.7068011
4.7312565565109255 0.70538926
4.894414496421814 0.70401865
5.0537488540013635 0.7026794
5.215254815419515 0.70139515
5.378500032424927 0.70014966
5.542910432815551 0.6989484
5.708442807197571 0.6977447
5.873652692635854 0.6965946
6.035507527987162 0.69542027
6.194108712673187 0.6943004
6.357979623476664 0.6932172
6.519732948144277 0.6921108
6.683921380837758 0.69102085
6.845642817020416 0.68999976
7.005597786108653 0.68896866
7.168370461463928 0.6879904
7.327984877427419 0.6870265
7.488363476594289 0.6860779
7.654645065466563 0.68512434
7.81841942469279 0.6842072
7.979982209205628 0.6833033
8.139728264013927 0.6824281
8.302195560932159 0.6815319
8.46596680879593 0.6806783
8.630797394116719 0.67981225
8.794646227359772 0.6789525
8.956384642918904 0.67809343
9.122966035207112 0.67730355
9.285933605829875 0.6765085
9.447268323103588 0.6757184
9.609790134429932 0.6749658
9.775219639142355 0.67422456
9.938205460707346 0.67349154
10.101736903190613 0.6727507
10.26096689303716 0.67201585
10.42303907473882 0.6713256
10.489122521877288 0.6714973
10.653608095645904 0.6707952
10.818044177691142 0.6701187
10.980123949050903 0.6694563
11.143288731575012 0.66878426
11.304530227184296 0.6681421
11.465872859954834 0.66751134
11.63063702583313 0.6669158
11.792669177055359 0.6663117
11.955078872044881 0.6657045
12.118685873349508 0.6650926
12.281947612762451 0.6645159
12.445865817864735 0.66391
12.60797844727834 0.6632995
12.770436223347982 0.66271675
12.93143402338028 0.6621983
13.09342200756073 0.6616203
13.258830837408702 0.6610693
13.420657308896383 0.66051555
13.58366440931956 0.6599804
13.748183381557464 0.65944636
13.912466454505921 0.65890974
14.074806853135426 0.6583961
14.235796097914378 0.6578745
14.397268040974934 0.65734977
14.562274881203969 0.6568314
14.72473288377126 0.656329
14.88780437707901 0.65583783
15.051655165354411 0.6553604
15.213605666160584 0.65484804
15.376399377981821 0.6543617
15.540681831041972 0.65387255
15.706507782141367 0.6534004
15.872251721223195 0.65290296
16.03348346153895 0.652438
16.194612443447113 0.6519919
16.356108609835307 0.6515514
16.51807874441147 0.6510965
16.682616460323334 0.65064305
16.842346568902332 0.6501886
17.003720239798227 0.649764
17.16565114657084 0.64932525
17.326647758483887 0.6488597
17.489455779393513 0.64844495
17.65083931684494 0.6480263
17.81476991971334 0.64759856
17.97570112546285 0.64719176
18.13898562192917 0.64677036
18.30180393854777 0.64636636
18.465231279532116 0.6459535
18.629092144966126 0.64555204
18.790161728858948 0.6451536
18.953163333733876 0.64475584
19.11837143500646 0.64438206
19.283894900480906 0.64400715
19.446649754047392 0.64362204
19.608260464668273 0.6432427
19.771713733673096 0.6428764
19.935511418183644 0.6425076
20.09796648422877 0.6421365
20.25944548447927 0.6417718
20.42153533299764 0.64141655
20.58376213312149 0.6410678
20.74567073583603 0.6407223
20.906590215365092 0.6403696
20.97052601973216 0.64051586
21.134461665153502 0.640187
21.296749381224313 0.63983834
21.460827191670734 0.63950187
21.622332294782 0.6391595
21.787413307030995 0.6388187
21.949805458386738 0.6384892
22.11435866355896 0.6381645
22.27642349799474 0.6378484
22.44006402492523 0.63753045
22.600019526481628 0.6372144
22.759920529524486 0.6368879
22.92218849261602 0.636574
23.085302726427713 0.6362492
23.244669977823893 0.6359542
23.406303024291994 0.6356422
23.566665907700855 0.63533956
23.73091212908427 0.63504374
23.891578634579975 0.63474613
24.054908549785615 0.6344425
24.22027511994044 0.6341405
24.383782064914705 0.6338441
24.546825913588204 0.6335372
24.70999377568563 0.63324636
24.87290772596995 0.6329557
25.035485382874807 0.63267785
25.20044542948405 0.63238454
25.363830053806304 0.63210714
25.52418764034907 0.6318303
25.686526823043824 0.631554
25.85086388985316 0.6312858
26.01262851556142 0.63101673
26.175915551185607 0.6307329
26.33759059111277 0.63047314
26.502984738349916 0.63020116
26.666886123021445 0.6299324
26.82720887263616 0.6296581
26.99075254201889 0.6293966
27.154335276285806 0.6291279
27.318470454216005 0.6288569
27.479944384098054 0.628595
27.6425328930219 0.6283305
27.80533910592397 0.62806934
27.96900812784831 0.6278208
28.13260499238968 0.6275699
28.29684373935064 0.6273301
28.459679194291432 0.627078
28.623556570212045 0.6268332
28.786904895305632 0.6265847
28.948746860027313 0.6263332
29.112176144123076 0.6260944
29.274797876675922 0.6258557
29.439784034093222 0.6256154
29.601277979214988 0.6253704
29.764538458983104 0.6251341
29.926619227727254 0.62489367
30.08608249028524 0.62466335
30.247158189614613 0.6244189
30.406790630022684 0.62418973
30.570996793111167 0.6239638
30.736103892326355 0.62372494
30.89872390429179 0.62349814
31.061250150203705 0.6232685
31.225056878725688 0.6230453
31.386757282416024 0.62282586
31.4492346405983 0.6234702
31.610393504301708 0.6232388
31.774820240338645 0.6230232
31.938589135805767 0.6228035
32.10269253651301 0.6225854
32.26384505033493 0.6223594
32.42719008127848 0.6221457
32.59001970291138 0.6219309
32.75373804966609 0.6217101
32.91932089328766 0.6214928
33.083187798659004 0.62128
33.244189397494 0.62106276
33.40955691337585 0.62084556
33.5737237850825 0.6206252
33.737678575515744 0.62040746
33.8992521127065 0.62020814
34.05977731545766 0.61999714
34.22409711281458 0.6197948
34.38542588154475 0.61959094
34.54795920054118 0.6193747
34.7111686150233 0.61917204
34.8744104941686 0.6189672
35.03736997445424 0.6187666
35.20166574716568 0.6185623
35.36450348297755 0.6183591
35.52981614669164 0.61815935
35.69343533913295 0.6179544
35.8560928106308 0.6177575
36.02131501038869 0.61756194
36.18202817042668 0.61736435
36.344582386811574 0.6171684
36.50393598079681 0.6169751
36.667831444740294 0.6167956
36.830864346027376 0.61660206
36.994684636592865 0.6164035
37.15801325639089 0.6162148
37.32148763338725 0.61602145
37.48351440032323 0.61582226
37.64691863059998 0.6156412
37.80990237394969 0.6154465
37.973290201028185 0.61525416
38.13332471052806 0.61507666
38.29623155196508 0.6148953
38.459571536382036 0.6147081
38.62284942070643 0.61452335
38.786685756842296 0.61433697
38.946494448184964 0.61415344
39.10939245223999 0.6139709
39.27350568771362 0.6137923
39.43968838055928 0.6136154
39.60303263664245 0.6134349
39.76589210430781 0.6132534
39.929163587093356 0.613076
40.09179172515869 0.6129024
40.25389192501704 0.6127305
40.4180100162824 0.61255735
40.579865026473996 0.61238855
40.742427333196005 0.61220986
40.90549465417862 0.6120324
41.070150148868564 0.6118559
41.23628610769908 0.6116842
41.397847684224445 0.6115117
41.559472719828285 0.6113396
41.72369284629822 0.61117357
41.8873700817426 0.61100626
41.951867922147116 0.61098397
42.11528230905533 0.61081386
42.281059559186296 0.61063975
42.44372288386027 0.61047596
42.6073207338651 0.6103101
42.770722500483195 0.61013675
42.93380012114843 0.6099728
43.09417963027954 0.60979754
43.258005956808724 0.60963804
43.4216942469279 0.60946465
43.58207808732986 0.60929406
43.74301858743032 0.6091323
43.90495601495107 0.60897434
44.06719340880712 0.60881513
44.228512454032895 0.60865337
44.39163311719894 0.6084854
44.55772301355998 0.6083266
44.72124671936035 0.60817623
44.88135221004486 0.6080129
45.04456324577332 0.6078498
45.2090854326884 0.60769147
45.37419440348943 0.6075337
45.53797363042831 0.6073799
45.70191189050674 0.6072189
45.86725256045659 0.6070643
46.02985945940018 0.6069076
46.194291694959006 0.60674995
46.357232654094695 0.6065964
46.51925360361735 0.6064534
46.68416413466136 0.60629696
46.84627823034922 0.6061479
47.00767711400986 0.6059985
47.17058018445969 0.6058475
47.33171707391739 0.60571057
47.49344935417175 0.6055654
47.655301789442696 0.60540843
47.81777763764064 0.6052625
47.978119504451755 0.6051185
48.140969848632814 0.6049726
48.30493828058243 0.6048275
48.46847573916117 0.6046813
48.63087807893753 0.604537
48.79325442314148 0.60438806
48.95667670170466 0.6042379
49.12073902686437 0.60409665
49.281286760171255 0.6039438
49.44749799569448 0.6038056
49.60898398558299 0.6036639
49.77219564119975 0.60351825
49.935323337713875 0.6033817
50.09755300680796 0.6032345
50.261685240268704 0.60309184
50.42653847932816 0.60295403
50.590470774968466 0.60281557
50.756154608726504 0.6026767
50.91986210346222 0.60253733
51.08160663843155 0.60239315
51.24387945731481 0.60225433
51.407133821646376 0.60211337
51.57198505798976 0.60196656
51.73534175157547 0.60182804
51.90211286147436 0.60168785
52.06421686808268 0.60156596
52.226770893732706 0.60142624
52.39068922996521 0.60129035
52.45674140055974 0.6016162
52.6196252544721 0.6014756
52.78482990264892 0.60133976
52.949263532956444 0.6012072
53.11290195385615 0.601072
53.27586743036906 0.6009329
53.44246660073598 0.6007964
53.605639135837556 0.6006602
53.77172191143036 0.6005245
53.93793068329493 0.60038316
54.10201015472412 0.6002519
54.26445675690969 0.60011446
54.428801846504214 0.5999827
54.59207162857056 0.59984785
54.75629029671351 0.5997172
54.92170308033625 0.5995874
55.085582955678305 0.5994569
55.25037704308828 0.5993353
55.41397534211477 0.5992071
55.57605620225271 0.59907144
55.739984492460884 0.59894466
55.9042235215505 0.5988138
56.06930219332377 0.59868556
56.23413651386897 0.59855646
56.396705667177834 0.5984258
56.55999862750371 0.59829587
56.72428412834803 0.59816873
56.8866118033727 0.59803903
57.05060755014419 0.5979142
57.21472196578979 0.59778583
57.3759429415067 0.597657
57.53680332104365 0.59752494
57.69437810182571 0.59739655
57.85549406607946 0.5972729
58.02166244983673 0.5971451
58.18494422833125 0.59701914
58.347232818603516 0.59690166
58.51162363688151 0.59677905
58.672940746943155 0.59665364
58.83456454277039 0.5965274
58.99691830476125 0.59640783
59.162327702840166 0.5962861
59.327380319436394 0.5961636
59.49191699822744 0.5960416
59.655374785264335 0.5959219
59.81830362478892 0.595793
59.98159736792247 0.59567595
60.145716134707136 0.59555817
60.30849928061168 0.59544337
60.46869248549144 0.595321
60.6307698448499 0.59520304
60.79624153375626 0.59508246
60.95801307757696 0.59496194

